Doc2Spec: Synthesizing Formal Programming Specifications from Natural Language via Grammar Induction

Ensuring that API implementations and usage comply with natural language programming rules is critical for software correctness, security, and reliability. Formal verification can provide strong guarantees but requires precise specifications, which are difficult and costly to write manually. To address this challenge, we present Doc2Spec, a multi-agent framework that automatically induces a domain-specific grammar from natural-language API rules and uses it to guide specification generation. Doc2Spec fixes a domain-agnostic logical skeleton as a grammar template, prompts LLMs to infer domain-specific predicates and sorts, and formalizes each rule within the resulting grammar, turning an unreliable one-shot translation into a sequence of constrained, checkable steps. Across six benchmarks spanning Solidity and Rust, Doc2Spec improves precision by 0.28 and recall by 0.37 over baselines that lack grammar induction or perform it in one unstaged step, demonstrating the benefits of grammar-guided formalization and the staged pipeline. Moreover, its formalized rules enable symbolic-execution tools to uncover 142 previously unknown rule violations, confirming the rules' correctness and practical usefulness.

==> appendices/figure2_prompt_trace.json <==
{
  "model": "openai/gpt-oss-20b (Together, medium reasoning)",
  "figure": 2,
  "records": [
    {
      "step": "entity.scope_discovery",
      "prompt": "You can perform the following actions.\nAvailable Actions:\n- record_lexical_patterns: Record new target-entity and containing lexical-scope patterns.\n  Input Schema: {\n  \"type\": \"object\",\n  \"properties\": {\n    \"entity_patterns\": {\n      \"type\": \"array\",\n      \"items\": {\n        \"type\": \"object\",\n        \"properties\": {\n          \"kind\": {\n            \"type\": \"string\"\n          },\n          \"pattern\": {\n            \"type\": \"string\"\n          },\n          \"example\": {\n            \"type\": \"string\"\n          }\n        },\n        \"required\": [\n          \"kind\",\n          \"pattern\",\n          \"example\"\n        ]\n      }\n    },\n    \"hierarchy_patterns\": {\n      \"type\": \"array\",\n      \"items\": {\n        \"type\": \"object\",\n        \"properties\": {\n          \"kind\": {\n            \"type\": \"string\"\n          },\n          \"pattern\": {\n            \"type\": \"string\",\n            \"description\": \"Anchored scope-start regex containing a Python-style named capture group (?P<name>...).\"\n          },\n          \"example\": {\n            \"type\": \"string\"\n          },\n          \"open_pattern\": {\n            \"type\": \"string\",\n            \"description\": \"Regex for a lexical nesting opener, for example \\\\{.\"\n          },\n          \"close_pattern\": {\n            \"type\": \"string\",\n            \"description\": \"Regex for the matching lexical nesting closer, for example \\\\}.\"\n          }\n        },\n        \"required\": [\n          \"kind\",\n          \"pattern\",\n          \"example\",\n          \"open_pattern\",\n          \"close_pattern\"\n        ]\n      }\n    }\n  },\n  \"required\": [\n    \"entity_patterns\",\n    \"hierarchy_patterns\"\n  ]\n}\n- no_new_lexical_patterns: Confirm that the chunk has no uncovered entity or lexical-scope syntax.\n  Input Schema: {\n  \"type\": \"object\",\n  \"properties\": {\n    \"reason\": {\n      \"type\": \"string\"\n    }\n  },\n  \"required\": [\n    \"reason\"\n  ]\n}\n\n\nAnalyze this chunk of a programming API or technical specification during the scope pass.\n\nAn entity is a declaration to which behavioral documentation can attach, such as a callable,\noperation, constructor, event, type, or another declared API element. Do not impose a fixed list\nof entity kinds: infer what the document treats as entities.\n\nThere are two independent kinds of regex:\n1. entity_patterns match the FIRST PHYSICAL LINE of target entity declarations.\n2. hierarchy_patterns match the first line of a lexical scope that may contain entities. A\n   hierarchy pattern is not automatically an entity pattern. A semantic container is a named or\n   receiver-bound declaration group whose identity is needed to distinguish declarations nested\n   inside it, such as a namespace, type, interface, service, extension, or receiver/type-bound\n   implementation group. The executable body of one callable, a control-flow block, and an\n   anonymous block are NOT semantic containers. Its regex\n   MUST contain exactly one Python-style named capture group `(?P<name>...)`, whose value is the\n   COMPLETE source-level qualifier used to distinguish a nested member. For a receiver/type-bound\n   group, capture the complete receiver/type expression while excluding only the group's introducer\n   and generic binder; do not capture merely its final identifier or type argument. Also return\n   regexes that count the scope's lexical nesting opener and matching closer. For brace-delimited\n   scopes these are `\\{` and `\\}`. Do not put a specific observed scope name in a regex.\n\nAll start regexes are candidate generators, so favor recall, but every regex must:\n- be anchored with ^ and work against a line after leading/trailing whitespace is stripped;\n- describe declaration syntax rather than a specific entity name;\n- not match comment markers or ordinary prose;\n- include one exact example line from this chunk, without a line-number prefix.\n\nFor entity_patterns, prefer the shortest declaration prefix that distinguishes the syntax. Stop\nat a stable token such as the declaration name or opening parameter delimiter. Do not encode a\nparticular return type, terminator, body opener, or the absence/presence of a body when the same\nentity kind can vary there. Before returning, mechanically check that every regex matches its own\nexample and that each declaration in this chunk is actually matched by an existing or new regex;\ndo not infer coverage merely because two declarations look similar.\n\nExisting patterns:\n```json\n{\n  \"entity_patterns\": [],\n  \"hierarchy_patterns\": []\n}\n```\n\nChunk:\n```\nTransfers _value amount of tokens from address _from to address _to, and MUST fire the Transfer event.\n\nThe transferFrom method is used for a withdraw workflow, allowing contracts to transfer tokens on your behalf. This can be used for example to allow a contract to transfer tokens on your behalf and/or to charge fees in sub-currencies. The function SHOULD throw unless the _from account has deliberately authorized the sender of the message via some mechanism.\n\nNote Transfers of 0 values MUST be treated as normal transfers and fire the Transfer event.\n\nfunction transferFrom(address _from, address _to, uint256 _value) public returns (bool success)\n```\n\nIn the scope pass, discover ONLY hierarchy_patterns and return entity_patterns as an empty array.\nIn the entity pass, discover ONLY entity_patterns and return hierarchy_patterns as an empty array.\nHierarchy-pattern coverage NEVER counts as entity-pattern coverage. A semantic container can also\nbe a documented target entity (for example an API type, interface, module, or service), so in the\nentity pass independently emit an entity regex for such declarations when the document treats the\ncontainer itself as an entity, even if the same first line already matches a hierarchy pattern.\nReturn exactly one action: call record_lexical_patterns with both arrays, or call\nno_new_lexical_patterns when existing patterns already cover every relevant syntax in this chunk.\nNever return a blank response or an empty actions list.\nRespond with JSON in the following format\n{{\n    \"actions\": [\n        {{\n            \"name\": \"action_name\",\n            \"input\": {{\n                // action input according to the schema\n            }}\n        }}\n    ]\n}}",
      "output": {
        "actions": [
          {
            "name": "record_lexical_patterns",
            "input": {
              "entity_patterns": [],
              "hierarchy_patterns": []
            }
          }
        ]
      }
    },
    {
      "step": "entity.entity_discovery",
      "prompt": "You can perform the following actions.\nAvailable Actions:\n- record_lexical_patterns: Record new target-entity and containing lexical-scope patterns.\n  Input Schema: {\n  \"type\": \"object\",\n  \"properties\": {\n    \"entity_patterns\": {\n      \"type\": \"array\",\n      \"items\": {\n        \"type\": \"object\",\n        \"properties\": {\n          \"kind\": {\n            \"type\": \"string\"\n          },\n          \"pattern\": {\n            \"type\": \"string\"\n          },\n          \"example\": {\n            \"type\": \"string\"\n          }\n        },\n        \"required\": [\n          \"kind\",\n          \"pattern\",\n          \"example\"\n        ]\n      }\n    },\n    \"hierarchy_patterns\": {\n      \"type\": \"array\",\n      \"items\": {\n        \"type\": \"object\",\n        \"properties\": {\n          \"kind\": {\n            \"type\": \"string\"\n          },\n          \"pattern\": {\n            \"type\": \"string\",\n            \"description\": \"Anchored scope-start regex containing a Python-style named capture group (?P<name>...).\"\n          },\n          \"example\": {\n            \"type\": \"string\"\n          },\n          \"open_pattern\": {\n            \"type\": \"string\",\n            \"description\": \"Regex for a lexical nesting opener, for example \\\\{.\"\n          },\n          \"close_pattern\": {\n            \"type\": \"string\",\n            \"description\": \"Regex for the matching lexical nesting closer, for example \\\\}.\"\n          }\n        },\n        \"required\": [\n          \"kind\",\n          \"pattern\",\n          \"example\",\n          \"open_pattern\",\n          \"close_pattern\"\n        ]\n      }\n    }\n  },\n  \"required\": [\n    \"entity_patterns\",\n    \"hierarchy_patterns\"\n  ]\n}\n- no_new_lexical_patterns: Confirm that the chunk has no uncovered entity or lexical-scope syntax.\n  Input Schema: {\n  \"type\": \"object\",\n  \"properties\": {\n    \"reason\": {\n      \"type\": \"string\"\n    }\n  },\n  \"required\": [\n    \"reason\"\n  ]\n}\n\n\nAnalyze this chunk of a programming API or technical specification during the entity pass.\n\nAn entity is a declaration to which behavioral documentation can attach, such as a callable,\noperation, constructor, event, type, or another declared API element. Do not impose a fixed list\nof entity kinds: infer what the document treats as entities.\n\nThere are two independent kinds of regex:\n1. entity_patterns match the FIRST PHYSICAL LINE of target entity declarations.\n2. hierarchy_patterns match the first line of a lexical scope that may contain entities. A\n   hierarchy pattern is not automatically an entity pattern. A semantic container is a named or\n   receiver-bound declaration group whose identity is needed to distinguish declarations nested\n   inside it, such as a namespace, type, interface, service, extension, or receiver/type-bound\n   implementation group. The executable body of one callable, a control-flow block, and an\n   anonymous block are NOT semantic containers. Its regex\n   MUST contain exactly one Python-style named capture group `(?P<name>...)`, whose value is the\n   COMPLETE source-level qualifier used to distinguish a nested member. For a receiver/type-bound\n   group, capture the complete receiver/type expression while excluding only the group's introducer\n   and generic binder; do not capture merely its final identifier or type argument. Also return\n   regexes that count the scope's lexical nesting opener and matching closer. For brace-delimited\n   scopes these are `\\{` and `\\}`. Do not put a specific observed scope name in a regex.\n\nAll start regexes are candidate generators, so favor recall, but every regex must:\n- be anchored with ^ and work against a line after leading/trailing whitespace is stripped;\n- describe declaration syntax rather than a specific entity name;\n- not match comment markers or ordinary prose;\n- include one exact example line from this chunk, without a line-number prefix.\n\nFor entity_patterns, prefer the shortest declaration prefix that distinguishes the syntax. Stop\nat a stable token such as the declaration name or opening parameter delimiter. Do not encode a\nparticular return type, terminator, body opener, or the absence/presence of a body when the same\nentity kind can vary there. Before returning, mechanically check that every regex matches its own\nexample and that each declaration in this chunk is actually matched by an existing or new regex;\ndo not infer coverage merely because two declarations look similar.\n\nExisting patterns:\n```json\n{\n  \"entity_patterns\": [],\n  \"hierarchy_patterns\": []\n}\n```\n\nChunk:\n```\nTransfers _value amount of tokens from address _from to address _to, and MUST fire the Transfer event.\n\nThe transferFrom method is used for a withdraw workflow, allowing contracts to transfer tokens on your behalf. This can be used for example to allow a contract to transfer tokens on your behalf and/or to charge fees in sub-currencies. The function SHOULD throw unless the _from account has deliberately authorized the sender of the message via some mechanism.\n\nNote Transfers of 0 values MUST be treated as normal transfers and fire the Transfer event.\n\nfunction transferFrom(address _from, address _to, uint256 _value) public returns (bool success)\n```\n\nIn the scope pass, discover ONLY hierarchy_patterns and return entity_patterns as an empty array.\nIn the entity pass, discover ONLY entity_patterns and return hierarchy_patterns as an empty array.\nHierarchy-pattern coverage NEVER counts as entity-pattern coverage. A semantic container can also\nbe a documented target entity (for example an API type, interface, module, or service), so in the\nentity pass independently emit an entity regex for such declarations when the document treats the\ncontainer itself as an entity, even if the same first line already matches a hierarchy pattern.\nReturn exactly one action: call record_lexical_patterns with both arrays, or call\nno_new_lexical_patterns when existing patterns already cover every relevant syntax in this chunk.\nNever return a blank response or an empty actions list.\nRespond with JSON in the following format\n{{\n    \"actions\": [\n        {{\n            \"name\": \"action_name\",\n            \"input\": {{\n                // action input according to the schema\n            }}\n        }}\n    ]\n}}",
      "output": {
        "actions": [
          {
            "name": "record_lexical_patterns",
            "input": {
              "entity_patterns": [
                {
                  "kind": "function",
                  "pattern": "^function\\s+[A-Za-z_][A-Za-z0-9_]*\\b",
                  "example": "function transferFrom(address _from, address _to, uint256 _value) public returns (bool success)"
                }
              ],
              "hierarchy_patterns": []
            }
          }
        ]
      }
    },
    {
      "step": "entity.pattern_validation",
      "prompt": "You can perform the following actions.\nAvailable Actions:\n- record_pattern_validation: Keep or reject every candidate-generator pattern after reviewing its full-document matches.\n  Input Schema: {\n  \"type\": \"object\",\n  \"properties\": {\n    \"decisions\": {\n      \"type\": \"array\",\n      \"items\": {\n        \"type\": \"object\",\n        \"properties\": {\n          \"id\": {\n            \"type\": \"string\"\n          },\n          \"keep\": {\n            \"type\": \"boolean\"\n          },\n          \"reason\": {\n            \"type\": \"string\"\n          }\n        },\n        \"required\": [\n          \"id\",\n          \"keep\",\n          \"reason\"\n        ]\n      }\n    }\n  },\n  \"required\": [\n    \"decisions\"\n  ]\n}\n\n\nValidate these entity candidate-generator patterns against every place each regex matches in the\nfull document. A valid entity pattern has at least one match that is a declaration to which this document attaches behavioral documentation. Candidate generators may be broad because the later classifier rejects individual false matches.\n\nKeep a broad pattern when at least one of its matches is a genuine target and later per-candidate\nclassification can safely reject the others. Reject a pattern only when its matches are exclusively\nthe wrong syntax, such as imports, local statements, prose, or non-semantic implementation scopes.\nUse the complete match list rather than trusting the pattern's positive example. Return every\nsupplied pattern ID exactly once in one `record_pattern_validation` action.\n\nFull-document match evidence:\n```json\n[\n  {\n    \"id\": \"entity-pattern-0001\",\n    \"pattern\": {\n      \"kind\": \"function\",\n      \"pattern\": \"^function\\\\s+[A-Za-z_][A-Za-z0-9_]*\\\\b\",\n      \"example\": \"function transferFrom(address _from, address _to, uint256 _value) public returns (bool success)\"\n    },\n    \"full_document_match_count\": 1,\n    \"all_matches\": [\n      {\n        \"line\": 7,\n        \"text\": \"function transferFrom(address _from, address _to, uint256 _value) public returns (bool success)\"\n      }\n    ]\n  }\n]\n```\nAnalyze the request step by step, then respond with JSON in the following format\n{{\n    \"analysis\": \"Your analysis here\",\n    \"actions\": [\n        {{\n            \"name\": \"action_name\",\n            \"input\": {{\n                // action input according to the schema\n            }}\n        }}\n    ]\n}}",
      "output": {
        "analysis": "The provided pattern 'entity-pattern-0001' matches a Solidity function declaration: `function transferFrom(address _from, address _to, uint256 _value) public returns (bool success)`. This is a true structural declaration that could attach behavioral documentation. Since there is at least one match that is a meaningful entity definition, the pattern should be kept for further classification.",
        "actions": [
          {
            "name": "record_pattern_validation",
            "input": {
              "decisions": [
                {
                  "id": "entity-pattern-0001",
                  "keep": true,
                  "reason": "Matches a Solidity function declaration, which is a valid entity definition for attaching behavioral documentation."
                }
              ]
            }
          }
        ]
      }
    },
    {
      "step": "entity.candidate_classification",
      "prompt": "You can perform the following actions.\nAvailable Actions:\n- record_candidate_analysis: Classify every candidate ID and extract attributes for accepted entities.\n  Input Schema: {\n  \"type\": \"object\",\n  \"properties\": {\n    \"entities\": {\n      \"type\": \"array\",\n      \"items\": {\n        \"type\": \"object\",\n        \"properties\": {\n          \"id\": {\n            \"type\": \"string\"\n          },\n          \"is_entity\": {\n            \"type\": \"boolean\"\n          },\n          \"declaration_end_line\": {\n            \"type\": \"integer\",\n            \"description\": \"Exact one-based last physical line of the declaration header.\"\n          },\n          \"hierarchy\": {\n            \"type\": \"array\",\n            \"description\": \"Corrected containing semantic-scope names, outermost first.\",\n            \"items\": {\n              \"type\": \"string\"\n            }\n          },\n          \"attributes\": {\n            \"type\": \"object\",\n            \"description\": \"Extracted entity attributes; empty for rejected candidates.\"\n          }\n        },\n        \"required\": [\n          \"id\",\n          \"is_entity\",\n          \"declaration_end_line\",\n          \"hierarchy\",\n          \"attributes\"\n        ]\n      }\n    }\n  },\n  \"required\": [\n    \"entities\"\n  ]\n}\n\n\nClassify every candidate below according to what this document treats as target entities. Scope\npatterns were learned and validated before entity patterns. The computed hierarchy is therefore\na strong suggestion, but you must repair it using `enclosing_scope_evidence` when a captured name\nis incomplete or wrong. For a receiver/type-bound declaration group, use its complete receiver or\ntype expression, excluding the group introducer and any generic binder. Preserve outermost-to-\ninnermost order and do not add a scope unsupported by the evidence.\nHierarchy contains only semantic containers whose names distinguish the nested declaration; never\ninclude an ordinary function/callable body. Reject imports, function calls, local statements,\nprose, and code merely quoted inside a comment.\n\nA declaration that introduces a lexical scope is not accepted or rejected merely for being a\nscope. Accept it only when it is independently one of this document's target entities; member\ndocumentation belongs to the member candidate, not automatically to the containing scope.\n\nFor every candidate, return `declaration_end_line`. For an accepted entity this is the exact last\nphysical line of the declaration header: include multiline generic parameters, parameters,\nresults, where/constraint clauses, and a terminal body opener or semicolon, but exclude statements\ninside the body. For a rejected candidate, return its supplied `declaration_line` as the end line.\nThe end line must lie between `declaration_line` and `context_end_line`, inclusive.\n\nFor every accepted entity, return the corrected hierarchy and extract useful attributes supported\nby the complete entity declaration, such\nas kind, name, parameters, return type, modifiers, visibility, mutability, or event fields. Use\nan empty attributes object and empty hierarchy for a rejected candidate. Do not invent IDs, line\nnumbers, or container names. Return every supplied ID exactly once.\n\nCandidates:\n```json\n[\n  {\n    \"id\": \"candidate-0001\",\n    \"candidate_start_line\": 7,\n    \"declaration_line\": 7,\n    \"provisional_entity\": \"function transferFrom(address _from, address _to, uint256 _value) public returns (bool success)\",\n    \"numbered_declaration_context\": \"000007: function transferFrom(address _from, address _to, uint256 _value) public returns (bool success)\",\n    \"context_end_line\": 7,\n    \"comment_range\": [\n      1,\n      5\n    ],\n    \"comment\": \"Transfers _value amount of tokens from address _from to address _to, and MUST fire the Transfer event.\\n\\nThe transferFrom method is used for a withdraw workflow, allowing contracts to transfer tokens on your behalf. This can be used for example to allow a contract to transfer tokens on your behalf and/or to charge fees in sub-currencies. The function SHOULD throw unless the _from account has deliberately authorized the sender of the message via some mechanism.\\n\\nNote Transfers of 0 values MUST be treated as normal transfers and fire the Transfer event.\",\n    \"computed_semantic_hierarchy\": [],\n    \"enclosing_scope_evidence\": []\n  }\n]\n```\nAnalyze the request step by step, then respond with JSON in the following format\n{{\n    \"analysis\": \"Your analysis here\",\n    \"actions\": [\n        {{\n            \"name\": \"action_name\",\n            \"input\": {{\n                // action input according to the schema\n            }}\n        }}\n    ]\n}}",
      "output": {
        "analysis": "Candidate-0001 is a Solidity function declaration. Since the target entities for the document likely include functions, and the declaration is syntactically complete, it should be classified as an entity. The end line is the same as the declaration line (7). The hierarchy is unknown because no enclosing contract/interface evidence is provided, so an empty array is used. Attributes for the function are extracted directly from the declaration.",
        "actions": [
          {
            "name": "record_candidate_analysis",
            "input": {
              "entities": [
                {
                  "id": "candidate-0001",
                  "is_entity": true,
                  "declaration_end_line": 7,
                  "hierarchy": [],
                  "attributes": {
                    "kind": "function",
                    "name": "transferFrom",
                    "parameters": [
                      {
                        "name": "_from",
                        "type": "address"
                      },
                      {
                        "name": "_to",
                        "type": "address"
                      },
                      {
                        "name": "_value",
                        "type": "uint256"
                      }
                    ],
                    "returns": [
                      {
                        "name": "success",
                        "type": "bool"
                      }
                    ],
                    "visibility": "public"
                  }
                }
              ]
            }
          }
        ]
      }
    },
    {
      "step": "rule.clause_extraction",
      "prompt": "You can perform the following actions.\nAvailable Actions:\n- extract_rule_clauses: Return all verbatim contract clauses for the target, or an empty list.\n  Input Schema: {\n  \"type\": \"object\",\n  \"properties\": {\n    \"clauses\": {\n      \"type\": \"array\",\n      \"items\": {\n        \"type\": \"string\",\n        \"description\": \"One verbatim contract clause from the attached documentation.\"\n      }\n    }\n  },\n  \"required\": [\n    \"clauses\"\n  ]\n}\n\n\nExtract every independently testable contract clause in the attached documentation that applies to the target.\n\nA contract clause is source text that can be used to decide whether an implementation, execution, or observed value conforms to the documentation. It may specify what the target does or produces, an observable effect, a required relationship, an allowed or forbidden case, a condition and its consequence, a failure mode, or a property that must remain true.\n\nRules:\n- Use only the attached text. Do not add conclusions from domain knowledge.\n- Copy each clause verbatim; do not paraphrase.\n- A clause may be a sentence, a documentation fragment, a tagged field, or a list item. Modal words are not required.\n- Include a concise statement only when it specifies an observable result, state transition, side effect, failure behavior, invariant, permission, prohibition, or caller/implementation obligation with enough information to judge conformance.\n- When the target declaration returns or produces a value, a concise attached description of that value may define the target's result even without a verb. Keep it when the returned value relationship is concrete enough to test; do not extend this to a topic or capability summary that does not describe an output.\n- Require an independently enforceable proposition. A topic, capability summary, label, definition, identifier, value description, or fragment that merely says what the target is about is not a contract clause.\n- Preserve enough source context for the clause to be independently understandable. Keep a condition with its consequence and keep a governing statement with a dependent item.\n- Split source text only when each resulting span still has its own subject or unambiguous context and remains independently testable.\n- Include every independently testable item in any section whose purpose is to define constraints, required conditions, guarantees, or failure behavior.\n- Exclude headings, metadata, reference information, explanatory notes, rationale, examples, and implementation commentary that do not themselves impose observable behavior. Exclude ordinary argument and return-value descriptions unless they state a concrete result relationship, condition, or guarantee.\n- Return an empty list only when no source passage can be used to judge conformance of the target.\n\nTarget:\n```\nfunction transferFrom(address _from, address _to, uint256 _value) public returns (bool success)\n```\n\nAttached documentation:\n```\nTransfers _value amount of tokens from address _from to address _to, and MUST fire the Transfer event.\n\nThe transferFrom method is used for a withdraw workflow, allowing contracts to transfer tokens on your behalf. This can be used for example to allow a contract to transfer tokens on your behalf and/or to charge fees in sub-currencies. The function SHOULD throw unless the _from account has deliberately authorized the sender of the message via some mechanism.\n\nNote Transfers of 0 values MUST be treated as normal transfers and fire the Transfer event.\n```\nRespond with JSON in the following format\n{{\n    \"actions\": [\n        {{\n            \"name\": \"action_name\",\n            \"input\": {{\n                // action input according to the schema\n            }}\n        }}\n    ]\n}}",
      "output": {
        "actions": [
          {
            "name": "extract_rule_clauses",
            "input": {
              "clauses": [
                "Transfers _value amount of tokens from address _from to address _to, and MUST fire the Transfer event.",
                "Transfers of 0 values MUST be treated as normal transfers and fire the Transfer event.",
                "The function SHOULD throw unless the _from account has deliberately authorized the sender of the message via some mechanism."
              ]
            }
          }
        ]
      }
    },
    {
      "step": "rule.candidate_scoring",
      "prompt": "You can perform the following actions.\nAvailable Actions:\n- score_rule_candidates: Independently score every extracted candidate as a target contract rule.\n  Input Schema: {\n  \"type\": \"object\",\n  \"properties\": {\n    \"decisions\": {\n      \"type\": \"array\",\n      \"items\": {\n        \"type\": \"object\",\n        \"properties\": {\n          \"id\": {\n            \"type\": \"string\"\n          },\n          \"is_rule\": {\n            \"type\": \"boolean\"\n          },\n          \"rule_likelihood\": {\n            \"type\": \"number\"\n          },\n          \"reason\": {\n            \"type\": \"string\"\n          }\n        },\n        \"required\": [\n          \"id\",\n          \"is_rule\",\n          \"rule_likelihood\",\n          \"reason\"\n        ]\n      }\n    }\n  },\n  \"required\": [\n    \"decisions\"\n  ]\n}\n\n\nIndependently score every extracted candidate below for whether it is a contract rule for the target.\n\nA candidate qualifies only when it is an independently enforceable proposition: after reading the\ntarget and attached documentation, one can state a concrete observable implementation, execution,\nstate, effect, failure, or result that would comply with or violate the candidate. Mere relevance\nto the target is insufficient.\n\nReject topic and capability summaries, labels, definitions, identifiers or metadata stated for\nreference, rationale, examples, implementation commentary, client guidance, and pure parameter or\nvalue descriptions. Precision or inspectability is not enough: do not invent an implied behavioral\nrequirement merely because a declaration, constant, identifier, or documented fact could be checked.\nSuch metadata qualifies only when the candidate explicitly connects it to required observable target\nbehavior. A parameter field remains a parameter description even when it describes a valid range;\nkeep it only when it explicitly states the target's required response, effect, or failure behavior.\n\nStructured result fields inherit a result relationship from their source context: text copied from\na return/result field means that the target returns or produces that text's value. Keep it when this\ninherited relationship is concrete enough to test, even if the extracted candidate is a short noun\nphrase. This exception does not promote ordinary labels, parameters, metadata, or topic summaries.\nAlso reject a fragment that names an operation or quantity without specifying the observable\nrelationship that makes it testable. Modal wording alone does not make explanatory or client-facing\ntext a target contract. Keep concise descriptive wording when it nevertheless defines a concrete\nreturn relationship, state transition, effect, condition, guarantee, permission, or prohibition of\nthe target.\n\nScore `rule_likelihood` from 0 to 1. Use at least 0.70 only when the candidate itself contains enough\ncontract meaning to formalize a meaningful conformance test; use less than 0.70 when it is vague,\nreferential, explanatory, or dependent on unstated meaning. Return every supplied ID exactly once.\nThe score is confidence that the text is a contract rule, not the strength of that rule. A concrete\nrecommendation, permission, or prohibition can be a high-confidence rule even when its normative\nforce is weaker than an absolute requirement; do not lower the score merely because compliance is\nrecommended or optional rather than mandatory.\n\nTarget:\n```\nfunction transferFrom(address _from, address _to, uint256 _value) public returns (bool success)\n```\n\nAttached documentation:\n```\nTransfers _value amount of tokens from address _from to address _to, and MUST fire the Transfer event.\n\nThe transferFrom method is used for a withdraw workflow, allowing contracts to transfer tokens on your behalf. This can be used for example to allow a contract to transfer tokens on your behalf and/or to charge fees in sub-currencies. The function SHOULD throw unless the _from account has deliberately authorized the sender of the message via some mechanism.\n\nNote Transfers of 0 values MUST be treated as normal transfers and fire the Transfer event.\n```\n\nCandidates:\n```json\n[\n  {\n    \"id\": \"candidate-0001\",\n    \"clause\": \"Transfers _value amount of tokens from address _from to address _to, and MUST fire the Transfer event.\",\n    \"source_field\": null\n  },\n  {\n    \"id\": \"candidate-0002\",\n    \"clause\": \"Transfers of 0 values MUST be treated as normal transfers and fire the Transfer event.\",\n    \"source_field\": null\n  },\n  {\n    \"id\": \"candidate-0003\",\n    \"clause\": \"The function SHOULD throw unless the _from account has deliberately authorized the sender of the message via some mechanism.\",\n    \"source_field\": null\n  }\n]\n```\nRespond with JSON in the following format\n{{\n    \"actions\": [\n        {{\n            \"name\": \"action_name\",\n            \"input\": {{\n                // action input according to the schema\n            }}\n        }}\n    ]\n}}",
      "output": {
        "actions": [
          {
            "name": "score_rule_candidates",
            "input": {
              "decisions": [
                {
                  "id": "candidate-0001",
                  "is_rule": true,
                  "rule_likelihood": 1.0,
                  "reason": "Explicitly specifies that the function must transfer the indicated amount and emit a Transfer event, which is a directly testable, enforceable requirement."
                },
                {
                  "id": "candidate-0002",
                  "is_rule": true,
                  "rule_likelihood": 1.0,
                  "reason": "Explicitly requires that even zero‑value transfers behave like normal transfers and trigger the Transfer event, making it a clear, observable rule."
                },
                {
                  "id": "candidate-0003",
                  "is_rule": true,
                  "rule_likelihood": 0.8,
                  "reason": "Specifies a behavioral expectation (the function should throw when unauthorized), which can be tested; although not a MUST, it is still a non‑vague, enforceable rule."
                }
              ]
            }
          }
        ]
      }
    },
    {
      "step": "predicate.semantic_analysis",
      "prompt": "You can perform the following actions.\nAvailable Actions:\n- analyze_semantic_atoms: Atomic truth conditions and their boolean structure\n  Input Schema: {\n  \"type\": \"object\",\n  \"properties\": {\n    \"atoms\": {\n      \"type\": \"array\",\n      \"items\": {\n        \"type\": \"object\",\n        \"properties\": {\n          \"id\": {\n            \"type\": \"string\"\n          },\n          \"role\": {\n            \"type\": \"string\",\n            \"enum\": [\n              \"obligation\",\n              \"condition\"\n            ]\n          },\n          \"source_span\": {\n            \"type\": \"string\"\n          },\n          \"description\": {\n            \"type\": \"string\"\n          },\n          \"parameters\": {\n            \"type\": \"array\",\n            \"items\": {\n              \"type\": \"string\"\n            }\n          }\n        },\n        \"required\": [\n          \"id\",\n          \"role\",\n          \"source_span\",\n          \"description\",\n          \"parameters\"\n        ]\n      }\n    },\n    \"outcome_formula\": {\n      \"type\": \"string\"\n    },\n    \"condition_formula\": {\n      \"type\": \"string\"\n    }\n  },\n  \"required\": [\n    \"atoms\",\n    \"outcome_formula\",\n    \"condition_formula\"\n  ]\n}\n\n\nDecompose one documented contract clause into its semantic atoms before naming predicates.\n\nUse only the supplied clause and associated entity. Do not add domain knowledge.\nThe associated entity is an out-of-band scope binding: use it to resolve words\nsuch as \"this\" and parameter references, but do not create an atom merely to\nrepeat the entity kind, name, signature, or membership. An operation or effect\nexplicitly related by the clause, other than the bound entity itself, remains\npart of the semantics and must not be removed.\n\nAn atom is one independently falsifiable observable relation. Split outcomes\nwhen one can hold while another fails. Preserve relational atoms such as exact\nargument/state correspondence or ordering when that relation is itself the\nproperty. Preserve polarity, pre/post state, success/failure, effects and their\narguments, ordering, boundary cases, and all explicit boolean relationships.\nDescribe the concrete observation that makes each atom true: for example a\nreturn relation, state transition, normal or abnormal completion, call, or\nemitted effect. Avoid vague descriptions such as an action being triggered,\nsomething being handled normally, or a requirement being satisfied when the\nclause states a more precise observable behavior.\n\nKeep a trigger and its required result semantically independent. In particular,\nwhen a clause requires an effect because an operation or state transition\noccurs, the condition atom must describe the underlying operation/transition\nwithout assuming that effect, while the outcome atom must describe the required\neffect and its arguments. Never make the condition and outcome circular\nparaphrases of the same effect occurrence. Conversely, do not weaken an effect\nrequirement into an unspecified \"trigger\" action. Analyses that describe the\nsame named effect as occurring in both a condition and an outcome are rejected.\n\nResult qualifiers introduced by phrases such as \"such that\" or \"so that\" are\npart of the obligation they qualify, never an antecedent. Distribute a shared\nresult qualifier into each alternative outcome.\nFor explicit alternatives `A or B`, create one complete atom for A and one for\nB, distribute any shared qualifier into both atoms, and join them with `or`.\nNever encode alternatives as Boolean parameters of one combined atom. More\ngenerally, a parameter denotes an observed participant or value in the clause,\nnever whether an atom/predicate/alternative is true. A named constant or\noperation may stay in the atom description instead of becoming a parameter.\n\nClassify atoms as:\n- obligation: a required, forbidden, or permitted observable outcome;\n- condition: an antecedent, trigger, precondition, exception, or scope stated\n  by the clause.\n\nPreserve the logical polarity of conditional connectives. In particular,\n`O unless C` means that O is required when C does not hold, so represent it as\noutcome O with condition formula `not C`; never silently rewrite it as `O if C`.\n\nFor every atom, copy the smallest useful contiguous `source_span` verbatim from\nthe clause, give a self-contained operational description, and list only the\nsemantic participant/value names needed to relate it to other atoms. Parameters\nare rule-local semantic variables: reuse exactly the same name in every atom\nthat refers to the same participant/value, and use different names for distinct\nparticipants/values. Atoms are expected and allowed to share variables. Do not use\nopaque participant names such as call, contract, function, event, or entity\nsolely to restate the bound entity.\n\nExamples, illustrations, notes, and explanatory calculations do not create\nadditional normative atoms unless the clause independently states them as a\nrequired or forbidden program observation.\n\nReference every atom in either `outcome_formula` or `condition_formula`. An\natom may appear more than once when the clause's Boolean relation requires it,\nfor example in an equivalence or truth table. A formula contains only atom IDs,\n`and`, `or`, `not`, and parentheses, with the clause's exact Boolean structure.\nAt least one outcome is required. Return an empty condition formula when there\nis no antecedent.\n\nRule ID: R0012\nClause:\n```\nThe function SHOULD throw unless the _from account has deliberately authorized the sender of the message via some mechanism.\n```\nAssociated entity (scope only):\n```\nfunction transferFrom(address _from, address _to, uint256 _value) public returns (bool success)\n```\nRespond with JSON in the following format\n{{\n    \"actions\": [\n        {{\n            \"name\": \"action_name\",\n            \"input\": {{\n                // action input according to the schema\n            }}\n        }}\n    ]\n}}",
      "output": {
        "actions": [
          {
            "name": "analyze_semantic_atoms",
            "input": {
              "atoms": [
                {
                  "id": "C_authorized",
                  "role": "condition",
                  "source_span": "the _from account has deliberately authorized the sender of the message via some mechanism",
                  "description": "The _from account has deliberately authorized the message sender via some mechanism",
                  "parameters": [
                    "_from",
                    "sender"
                  ]
                },
                {
                  "id": "O_throw",
                  "role": "obligation",
                  "source_span": "throw",
                  "description": "The function reverts execution",
                  "parameters": []
                }
              ],
              "outcome_formula": "O_throw",
              "condition_formula": "not C_authorized"
            }
          }
        ]
      }
    },
    {
      "step": "predicate.vocabulary_synthesis",
      "prompt": "You can perform the following actions.\nAvailable Actions:\n- define_rule_vocabulary: Define sorts, predicates, and the binding for one rule.\n  Input Schema: {\n  \"type\": \"object\",\n  \"properties\": {\n    \"sorts\": {\n      \"type\": \"array\",\n      \"items\": {\n        \"type\": \"object\",\n        \"properties\": {\n          \"name\": {\n            \"type\": \"string\"\n          },\n          \"description\": {\n            \"type\": \"string\"\n          }\n        },\n        \"required\": [\n          \"name\",\n          \"description\"\n        ]\n      }\n    },\n    \"predicates\": {\n      \"type\": \"array\",\n      \"items\": {\n        \"type\": \"object\",\n        \"properties\": {\n          \"atom_id\": {\n            \"type\": \"string\"\n          },\n          \"name\": {\n            \"type\": \"string\"\n          },\n          \"description\": {\n            \"type\": \"string\"\n          },\n          \"parameters\": {\n            \"type\": \"object\",\n            \"description\": \"Ordered mapping of parameter name to sort name.\"\n          }\n        },\n        \"required\": [\n          \"atom_id\",\n          \"name\",\n          \"description\",\n          \"parameters\"\n        ]\n      }\n    }\n  },\n  \"required\": [\n    \"sorts\",\n    \"predicates\"\n  ]\n}\n\n\nTranslate an audited semantic-atom analysis into the smallest logical vocabulary.\n\nUse only the supplied clause and target. Do not add facts from domain knowledge.\n\nDefinitions:\n- Each obligation atom becomes exactly one primary predicate.\n- Each condition atom becomes exactly one condition predicate.\n- A sort describes the domain of a predicate parameter.\n\nRequirements:\n- Return exactly one predicate for every supplied atom and no other predicates.\n- Copy each atom's `id` into the predicate's `atom_id`; roles and boolean\n  structure are already fixed and must not be changed.\n- Copy the semantic atom's description verbatim as the predicate description.\n  It is an audited truth condition and must not be summarized or rewritten.\n- Describe the observable relation itself, not meta-language such as \"the\n  obligation is satisfied if\" and not truth flags standing for other\n  predicates or alternatives.\n- Do not combine independently falsifiable atoms into one predicate.\n- Do not encode the associated target/entity identity as a predicate or\n  parameter. It is supplied to the verifier separately as scope metadata.\n- Preserve every listed semantic parameter with the same name. Do not replace\n  concrete observable roles with opaque call/contract/function/event objects.\n- A repeated parameter name denotes one shared semantic variable. Give it the\n  same sort in every predicate where it occurs. Never duplicate or rename it\n  per atom.\n- Keep predicate parameters minimal: include only participants or values needed to evaluate that relation.\n- Use stable, descriptive identifiers matching [A-Za-z_][A-Za-z0-9_]*.\n- Prefer UpperCamelCase predicate and sort names and lowerCamelCase parameter names.\n- Every predicate parameter must reference a sort returned in the same response.\n- Do not encode concrete values or the entire clause into a predicate name.\n\nRule ID: R0012\nClause:\n```\nThe function SHOULD throw unless the _from account has deliberately authorized the sender of the message via some mechanism.\n```\nAssociated target:\n```\nfunction transferFrom(address _from, address _to, uint256 _value) public returns (bool success)\n```\n\nAudited semantic atoms and formula:\n```json\n{\n  \"atoms\": [\n    {\n      \"id\": \"C_authorized\",\n      \"role\": \"condition\",\n      \"source_span\": \"the _from account has deliberately authorized the sender of the message via some mechanism\",\n      \"description\": \"The _from account has deliberately authorized the message sender via some mechanism\",\n      \"parameters\": [\n        \"_from\",\n        \"sender\"\n      ]\n    },\n    {\n      \"id\": \"O_throw\",\n      \"role\": \"obligation\",\n      \"source_span\": \"throw\",\n      \"description\": \"The function reverts execution\",\n      \"parameters\": []\n    }\n  ],\n  \"outcomes\": [\n    \"O_throw\"\n  ],\n  \"outcome_operator\": \"and\",\n  \"conditions\": [\n    \"C_authorized\"\n  ],\n  \"condition_operator\": \"and\",\n  \"outcome_formula\": \"O_throw\",\n  \"condition_formula\": \"not C_authorized\"\n}\n```\nRespond with JSON in the following format\n{{\n    \"actions\": [\n        {{\n            \"name\": \"action_name\",\n            \"input\": {{\n                // action input according to the schema\n            }}\n        }}\n    ]\n}}",
      "output": {
        "actions": [
          {
            "name": "define_rule_vocabulary",
            "input": {
              "sorts": [
                {
                  "name": "Address",
                  "description": "Ethereum address"
                }
              ],
              "predicates": [
                {
                  "atom_id": "C_authorized",
                  "name": "AuthorizedCondition",
                  "description": "The _from account has deliberately authorized the message sender via some mechanism",
                  "parameters": {
                    "_from": "Address",
                    "sender": "Address"
                  }
                },
                {
                  "atom_id": "O_throw",
                  "name": "ThrowObligation",
                  "description": "The function reverts execution",
                  "parameters": {}
                }
              ]
            }
          }
        ]
      }
    },
    {
      "step": "formalize.dsl_translation",
      "prompt": "Translate the clause into one DSL statement.\nRules:\n- Return exactly one statement ending in `;`.\n- Use every listed predicate wherever the supplied formula places it. A\n  predicate may occur more than once when the formula itself repeats it.\n- Reproduce the supplied outcome and condition formulas exactly, including\n  `and`, `or`, `not`, and grouping.\n- Preserve the clause's polarity, boolean relationships, argument roles, and explicit constants.\n- Do not invent predicates, arguments, conditions, facts, or concrete values.\n- A predicate call is already a truth-valued proposition. Never pass `true` or\n  `false` merely to say that a predicate or alternative holds; use Boolean\n  literals only for an explicit Boolean participant/value in the clause.\n- `TargetAttr(\"path\")` may only reference an exact path present in the supplied JSON.\n- Predicate signatures below describe positional argument roles and sorts; do not copy\n  role names, sort names, or `:` into a call.\n- A parameter name repeated across predicate signatures is one shared semantic\n  variable. Use exactly the same DSL value at every occurrence of that name.\n\nDSL syntax:\n- `Outcome(arguments);`\n- `OutcomeA(arguments) and OutcomeB(arguments) if Condition(arguments);`\n- Both required outcomes and conditions may use `and`, `or`, `not`, and parentheses.\n- Values may be quoted strings, numbers, `true`, `false`, identifiers, or `TargetAttr(\"path\")`.\n- Every unquoted identifier must match `[A-Za-z_][A-Za-z0-9_]*`; quote any other literal.\n- Quoted strings must use JSON double quotes, never single quotes.\n- Never paste a declaration or other source fragment as an unquoted value. Use an\n  exact `TargetAttr` path when the corresponding value is available in the JSON.\n\nReturn JSON only, exactly in the shape `{\"dsl\":\"...;\"}`.\n\nRequired outcome predicates:\n- ThrowObligation(): The function reverts execution\n\nRequired outcome formula: `ThrowObligation`\n\nCondition predicates:\n- AuthorizedCondition(_from: Address, sender: Address): The _from account has deliberately authorized the message sender via some mechanism\n\nRequired condition formula: `not AuthorizedCondition`\n\nClause:```\nThe function SHOULD throw unless the _from account has deliberately authorized the sender of the message via some mechanism.\n```\n\nAssociated target:```\nfunction transferFrom(address _from, address _to, uint256 _value) public returns (bool success)\n```\n\nAllowed scalar `TargetAttr` paths and values:```\n{\"kind\":\"function\",\"name\":\"transferFrom\",\"parameters.0.name\":\"_from\",\"parameters.0.type\":\"address\",\"parameters.1.name\":\"_to\",\"parameters.1.type\":\"address\",\"parameters.2.name\":\"_value\",\"parameters.2.type\":\"uint256\",\"returns.0.name\":\"success\",\"returns.0.type\":\"bool\",\"visibility\":\"public\"}\n```",
      "output": {
        "dsl": "ThrowObligation() if not AuthorizedCondition(_from, sender);"
      }
    }
  ],
  "scope_validation_skipped": true
}


==> appendices/prompt_artifacts/01_entity_scope_discovery.output.json <==
{
  "actions": [
    {
      "name": "record_lexical_patterns",
      "input": {
        "entity_patterns": [],
        "hierarchy_patterns": []
      }
    }
  ]
}


==> appendices/prompt_artifacts/01_entity_scope_discovery.parameter_document_chunk.txt <==
...
Transfers _value amount of tokens from address _from to address _to, and MUST fire the Transfer event.

The transferFrom method is used for a withdraw workflow, allowing contracts to transfer tokens on your behalf. This can be used for example to allow a contract to transfer tokens on your behalf and/or to charge fees in sub-currencies. The function SHOULD throw unless the _from account has deliberately authorized the sender of the message via some mechanism.

Note Transfers of 0 values MUST be treated as normal transfers and fire the Transfer event.

function transferFrom(address _from, address _to, uint256 _value) public returns (bool success)
...

==> appendices/prompt_artifacts/01_entity_scope_discovery.prompt.txt <==
You can perform the following actions.
Available Actions:
- record_lexical_patterns: Record new target-entity and containing lexical-scope patterns.
  Input Schema: {
  "type": "object",
  "properties": {
    "entity_patterns": {
      "type": "array",
      "items": {
        "type": "object",
        "properties": {
          "kind": {
            "type": "string"
          },
          "pattern": {
            "type": "string"
          },
          "example": {
            "type": "string"
          }
        },
        "required": [
          "kind",
          "pattern",
          "example"
        ]
      }
    },
    "hierarchy_patterns": {
      "type": "array",
      "items": {
        "type": "object",
        "properties": {
          "kind": {
            "type": "string"
          },
          "pattern": {
            "type": "string",
            "description": "Anchored scope-start regex containing a Python-style named capture group (?P<name>...)."
          },
          "example": {
            "type": "string"
          },
          "open_pattern": {
            "type": "string",
            "description": "Regex for a lexical nesting opener, for example \\{."
          },
          "close_pattern": {
            "type": "string",
            "description": "Regex for the matching lexical nesting closer, for example \\}."
          }
        },
        "required": [
          "kind",
          "pattern",
          "example",
          "open_pattern",
          "close_pattern"
        ]
      }
    }
  },
  "required": [
    "entity_patterns",
    "hierarchy_patterns"
  ]
}
- no_new_lexical_patterns: Confirm that the chunk has no uncovered entity or lexical-scope syntax.
  Input Schema: {
  "type": "object",
  "properties": {
    "reason": {
      "type": "string"
    }
  },
  "required": [
    "reason"
  ]
}


Analyze this chunk of a programming API or technical specification during the scope pass.

An entity is a declaration to which behavioral documentation can attach, such as a callable,
operation, constructor, event, type, or another declared API element. Do not impose a fixed list
of entity kinds: infer what the document treats as entities.

There are two independent kinds of regex:
1. entity_patterns match the FIRST PHYSICAL LINE of target entity declarations.
2. hierarchy_patterns match the first line of a lexical scope that may contain entities. A hierarchy pattern is not automatically an entity pattern. A semantic container is a named or receiver-bound declaration group whose identity is needed to distinguish declarations nested inside it, such as a namespace, type, interface, service, extension, or receiver/type-bound implementation group. The executable body of one callable, a control-flow block, and an anonymous block are NOT semantic containers. Its regex MUST contain exactly one Python-style named capture group `(?P<name>...)`, whose value is the COMPLETE source-level qualifier used to distinguish a nested member. For a receiver/type-bound group, capture the complete receiver/type expression while excluding only the group's introducer and generic binder; do not capture merely its final identifier or type argument. Also return regexes that count the scope's lexical nesting opener and matching closer. For brace-delimited scopes these are `\{` and `\}`. Do not put a specific observed scope name in a regex.

All start regexes are candidate generators, so favor recall, but every regex must:
- be anchored with ^ and work against a line after leading/trailing whitespace is stripped;
- describe declaration syntax rather than a specific entity name;
- not match comment markers or ordinary prose;
- include one exact example line from this chunk, without a line-number prefix.

For entity_patterns, prefer the shortest declaration prefix that distinguishes the syntax. Stop at a stable token such as the declaration name or opening parameter delimiter. Do not encode a particular return type, terminator, body opener, or the absence/presence of a body when the same entity kind can vary there. Before returning, mechanically check that every regex matches its own example and that each declaration in this chunk is actually matched by an existing or new regex; do not infer coverage merely because two declarations look similar.

Existing patterns:
```json
{
  "entity_patterns": [],
  "hierarchy_patterns": []
}
```

Chunk:
```
Transfers _value amount of tokens from address _from to address _to, and MUST fire the Transfer event.

The transferFrom method is used for a withdraw workflow, allowing contracts to transfer tokens on your behalf. This can be used for example to allow a contract to transfer tokens on your behalf and/or to charge fees in sub-currencies. The function SHOULD throw unless the _from account has deliberately authorized the sender of the message via some mechanism.

Note Transfers of 0 values MUST be treated as normal transfers and fire the Transfer event.

function transferFrom(address _from, address _to, uint256 _value) public returns (bool success)
```

In the scope pass, discover ONLY hierarchy_patterns and return entity_patterns as an empty array.
In the entity pass, discover ONLY entity_patterns and return hierarchy_patterns as an empty array.
Hierarchy-pattern coverage NEVER counts as entity-pattern coverage. A semantic container can also be a documented target entity (for example an API type, interface, module, or service), so in the
entity pass independently emit an entity regex for such declarations when the document treats the container itself as an entity, even if the same first line already matches a hierarchy pattern.
Return exactly one action: call record_lexical_patterns with both arrays, or call no_new_lexical_patterns when existing patterns already cover every relevant syntax in this chunk.
Never return a blank response or an empty actions list.
Respond with JSON in the following format
{{
    "actions": [
        {{
            "name": "action_name",
            "input": {{
                // action input according to the schema
            }}
        }}
    ]
}}


==> appendices/prompt_artifacts/01_entity_scope_discovery.response.json <==
{
  "actions": [
      {
          "name": "no_new_lexical_patterns",
          "input": {
              "reason": "No scope declarations are present in the provided chunk."
          }
      }
  ]
}


==> appendices/prompt_artifacts/01_entity_scope_discovery.template.txt <==
You can perform the following actions.
Available Actions:
- record_lexical_patterns: Record new lexical-scope patterns.
  Input Schema: {
  "type": "object",
  "properties": {
    "hierarchy_patterns": {
      "type": "array",
      "items": {
        "type": "object",
        "properties": {
          "kind": {
            "type": "string"
          },
          "pattern": {
            "type": "string",
            "description": "Anchored scope-start regex containing a Python-style named capture group (?P<name>...)."
          },
          "example": {
            "type": "string"
          },
          "open_pattern": {
            "type": "string",
            "description": "Regex for a lexical nesting opener, for example \\{."
          },
          "close_pattern": {
            "type": "string",
            "description": "Regex for the matching lexical nesting closer, for example \\}."
          }
        },
        "required": [
          "kind",
          "pattern",
          "example",
          "open_pattern",
          "close_pattern"
        ]
      }
    }
  },
  "required": [
    "hierarchy_patterns"
  ]
}
- no_new_lexical_patterns: Confirm that the chunk has no lexical-scope syntax.
  Input Schema: {
  "type": "object",
  "properties": {
    "reason": {
      "type": "string"
    }
  },
  "required": [
    "reason"
  ]
}


Analyze this chunk of a programming API or technical specification during the scope pass.

hierarchy_patterns match the first line of a lexical scope that may contain API declarations. A semantic container is a named or receiver-bound declaration group whose identity is needed to distinguish declarations nested inside it, such as a namespace, type, interface, service, extension, or receiver/type-bound implementation group. The executable body of one callable, a control-flow block, and an anonymous block are NOT semantic containers. Its regex MUST contain exactly one Python-style named capture group `(?P<name>...)`, whose value is the COMPLETE source-level qualifier used to distinguish a nested member. For a receiver/type-bound group, capture the complete receiver/type expression while excluding only the group's introducer and generic binder; do not capture merely its final identifier or type argument. Also return regexes that count the scope's lexical nesting opener and matching closer. For brace-delimited scopes these are `\{` and `\}`. Do not put a specific observed scope name in a regex.

All start regexes are candidate generators, so favor recall, but every regex must:
- be anchored with ^ and work against a line after leading/trailing whitespace is stripped;
- describe declaration syntax rather than a specific scope name;
- not match comment markers or ordinary prose;
- include one exact example line from this chunk, without a line-number prefix.

Before returning, mechanically check that every regex matches its own example and that each relevant semantic-container declaration in this chunk is matched by a scope regex; do not infer coverage merely because two declarations look similar.

Chunk:
```
<<DOCUMENT_CHUNK>>
```

Discover only hierarchy_patterns.
Return exactly one action: call record_lexical_patterns with hierarchy_patterns, or call no_new_lexical_patterns when this chunk contains no lexical-scope syntax.
Never return a blank response or an empty actions list.
Respond with JSON in the following format
{{
    "actions": [
        {{
            "name": "action_name",
            "input": {{
                // action input according to the schema
            }}
        }}
    ]
}}


==> appendices/prompt_artifacts/02_entity_entity_discovery.output.json <==
{
  "actions": [
    {
      "name": "record_lexical_patterns",
      "input": {
        "entity_patterns": [
          {
            "kind": "function",
            "pattern": "^function\\s+[A-Za-z_][A-Za-z0-9_]*\\b",
            "example": "function transferFrom(address _from, address _to, uint256 _value) public returns (bool success)"
          }
        ],
        "hierarchy_patterns": []
      }
    }
  ]
}


==> appendices/prompt_artifacts/02_entity_entity_discovery.parameter.existing_patterns_json.txt <==
{
  "hierarchy_patterns": []
}


==> appendices/prompt_artifacts/02_entity_entity_discovery.parameter_document_chunk.txt <==
...
Transfers _value amount of tokens from address _from to address _to, and MUST fire the Transfer event.

The transferFrom method is used for a withdraw workflow, allowing contracts to transfer tokens on your behalf. This can be used for example to allow a contract to transfer tokens on your behalf and/or to charge fees in sub-currencies. The function SHOULD throw unless the _from account has deliberately authorized the sender of the message via some mechanism.

Note Transfers of 0 values MUST be treated as normal transfers and fire the Transfer event.

function transferFrom(address _from, address _to, uint256 _value) public returns (bool success)
...

==> appendices/prompt_artifacts/02_entity_entity_discovery.prompt.txt <==
You can perform the following actions.
Available Actions:
- record_lexical_patterns: Record new target-entity and containing lexical-scope patterns.
  Input Schema: {
  "type": "object",
  "properties": {
    "entity_patterns": {
      "type": "array",
      "items": {
        "type": "object",
        "properties": {
          "kind": {
            "type": "string"
          },
          "pattern": {
            "type": "string"
          },
          "example": {
            "type": "string"
          }
        },
        "required": [
          "kind",
          "pattern",
          "example"
        ]
      }
    },
    "hierarchy_patterns": {
      "type": "array",
      "items": {
        "type": "object",
        "properties": {
          "kind": {
            "type": "string"
          },
          "pattern": {
            "type": "string",
            "description": "Anchored scope-start regex containing a Python-style named capture group (?P<name>...)."
          },
          "example": {
            "type": "string"
          },
          "open_pattern": {
            "type": "string",
            "description": "Regex for a lexical nesting opener, for example \\{."
          },
          "close_pattern": {
            "type": "string",
            "description": "Regex for the matching lexical nesting closer, for example \\}."
          }
        },
        "required": [
          "kind",
          "pattern",
          "example",
          "open_pattern",
          "close_pattern"
        ]
      }
    }
  },
  "required": [
    "entity_patterns",
    "hierarchy_patterns"
  ]
}
- no_new_lexical_patterns: Confirm that the chunk has no uncovered entity or lexical-scope syntax.
  Input Schema: {
  "type": "object",
  "properties": {
    "reason": {
      "type": "string"
    }
  },
  "required": [
    "reason"
  ]
}


Analyze this chunk of a programming API or technical specification during the entity pass.

An entity is a declaration to which behavioral documentation can attach, such as a callable, operation, constructor, event, type, or another declared API element. Do not impose a fixed list of entity kinds: infer what the document treats as entities.

There are two independent kinds of regex:
1. entity_patterns match the FIRST PHYSICAL LINE of target entity declarations.
2. hierarchy_patterns match the first line of a lexical scope that may contain entities. A hierarchy pattern is not automatically an entity pattern. A semantic container is a named or receiver-bound declaration group whose identity is needed to distinguish declarations nested inside it, such as a namespace, type, interface, service, extension, or receiver/type-bound implementation group. The executable body of one callable, a control-flow block, and an anonymous block are NOT semantic containers. Its regex MUST contain exactly one Python-style named capture group `(?P<name>...)`, whose value is the COMPLETE source-level qualifier used to distinguish a nested member. For a receiver/type-bound group, capture the complete receiver/type expression while excluding only the group's introducer and generic binder; do not capture merely its final identifier or type argument. Also return regexes that count the scope's lexical nesting opener and matching closer. For brace-delimited scopes these are `\{` and `\}`. Do not put a specific observed scope name in a regex.

All start regexes are candidate generators, so favor recall, but every regex must:
- be anchored with ^ and work against a line after leading/trailing whitespace is stripped;
- describe declaration syntax rather than a specific entity name;
- not match comment markers or ordinary prose;
- include one exact example line from this chunk, without a line-number prefix.

For entity_patterns, prefer the shortest declaration prefix that distinguishes the syntax. Stop at a stable token such as the declaration name or opening parameter delimiter. Do not encode a particular return type, terminator, body opener, or the absence/presence of a body when the same entity kind can vary there. Before returning, mechanically check that every regex matches its own example and that each declaration in this chunk is actually matched by an existing or new regex; do not infer coverage merely because two declarations look similar.

Existing patterns:
```json
{
  "entity_patterns": [],
  "hierarchy_patterns": []
}
```

Chunk:
```
Transfers _value amount of tokens from address _from to address _to, and MUST fire the Transfer event.

The transferFrom method is used for a withdraw workflow, allowing contracts to transfer tokens on your behalf. This can be used for example to allow a contract to transfer tokens on your behalf and/or to charge fees in sub-currencies. The function SHOULD throw unless the _from account has deliberately authorized the sender of the message via some mechanism.

Note Transfers of 0 values MUST be treated as normal transfers and fire the Transfer event.

function transferFrom(address _from, address _to, uint256 _value) public returns (bool success)
```

In the scope pass, discover ONLY hierarchy_patterns and return entity_patterns as an empty array.
In the entity pass, discover ONLY entity_patterns and return hierarchy_patterns as an empty array.
Hierarchy-pattern coverage NEVER counts as entity-pattern coverage. A semantic container can also be a documented target entity (for example an API type, interface, module, or service), so in the entity pass independently emit an entity regex for such declarations when the document treats the container itself as an entity, even if the same first line already matches a hierarchy pattern.
Return exactly one action: call record_lexical_patterns with both arrays, or call
no_new_lexical_patterns when existing patterns already cover every relevant syntax in this chunk.
Never return a blank response or an empty actions list.
Respond with JSON in the following format
{{
    "actions": [
        {{
            "name": "action_name",
            "input": {{
                // action input according to the schema
            }}
        }}
    ]
}}


==> appendices/prompt_artifacts/02_entity_entity_discovery.response.json <==
{
  "actions": [
    {
      "name": "record_lexical_patterns",
      "input": {
        "entity_patterns": [
          {
            "kind": "function",
            "pattern": "^function\\s+[A-Za-z_][A-Za-z0-9_]*\\b",
            "example": "function transferFrom(address _from, address _to, uint256 _value) public returns (bool success)"
          }
        ]
      }
    }
  ]
}


==> appendices/prompt_artifacts/02_entity_entity_discovery.template.txt <==
You can perform the following actions.
Available Actions:
- record_lexical_patterns: Record new target-entity patterns.
  Input Schema: {
  "type": "object",
  "properties": {
    "entity_patterns": {
      "type": "array",
      "items": {
        "type": "object",
        "properties": {
          "kind": {
            "type": "string"
          },
          "pattern": {
            "type": "string"
          },
          "example": {
            "type": "string"
          }
        },
        "required": [
          "kind",
          "pattern",
          "example"
        ]
      }
    }
  },
  "required": [
    "entity_patterns"
  ]
}
- no_new_lexical_patterns: Confirm that the chunk has no entity-declaration syntax.
  Input Schema: {
  "type": "object",
  "properties": {
    "reason": {
      "type": "string"
    }
  },
  "required": [
    "reason"
  ]
}


Analyze this chunk of a programming API or technical specification during the entity pass.

An entity is a declaration to which behavioral documentation can attach, such as a callable,
operation, constructor, event, type, or another declared API element. Do not impose a fixed list
of entity kinds: infer what the document treats as entities.

entity_patterns match the FIRST PHYSICAL LINE of target entity declarations.
Existing scope patterns provide context only; they do not cover entity declarations.

All start regexes are candidate generators, so favor recall, but every regex must:
- be anchored with ^ and work against a line after leading/trailing whitespace is stripped;
- describe declaration syntax rather than a specific entity name;
- not match comment markers or ordinary prose;
- include one exact example line from this chunk, without a line-number prefix.

For entity_patterns, prefer the shortest declaration prefix that distinguishes the syntax. Stop at a stable token such as the declaration name or opening parameter delimiter. Do not encode a particular return type, terminator, body opener, or the absence/presence of a body when the same entity kind can vary there. Before returning, mechanically check that every regex matches its own example and that each declaration in this chunk is actually matched by a new entity regex; do not infer coverage merely because two declarations look similar.

Existing scope patterns:
```json
<<EXISTING_PATTERNS_JSON>>
```

Chunk:
```
<<DOCUMENT_CHUNK>>
```

Discover only entity_patterns.
Hierarchy-pattern coverage NEVER counts as entity-pattern coverage. A semantic container can also
be a documented target entity (for example an API type, interface, module, or service), so in the entity pass independently emit an entity regex for such declarations when the document treats the container itself as an entity, even if the same first line already matches a hierarchy pattern.
Return exactly one action: call record_lexical_patterns with entity_patterns, or call no_new_lexical_patterns when this chunk contains no entity-declaration syntax.
Never return a blank response or an empty actions list.
Respond with JSON in the following format
{{
    "actions": [
        {{
            "name": "action_name",
            "input": {{
                // action input according to the schema
            }}
        }}
    ]
}}


==> appendices/prompt_artifacts/03_entity_pattern_validation.output.json <==
{
  "analysis": "The provided pattern 'entity-pattern-0001' matches a Solidity function declaration: `function transferFrom(address _from, address _to, uint256 _value) public returns (bool success)`. This is a true structural declaration that could attach behavioral documentation. Since there is at least one match that is a meaningful entity definition, the pattern should be kept for further classification.",
  "actions": [
    {
      "name": "record_pattern_validation",
      "input": {
        "decisions": [
          {
            "id": "entity-pattern-0001",
            "keep": true,
            "reason": "Matches a Solidity function declaration, which is a valid entity definition for attaching behavioral documentation."
          }
        ]
      }
    }
  ]
}


==> appendices/prompt_artifacts/03_entity_pattern_validation.parameter.full_document_match_evidence_json.txt <==
[
  {
    "id": "entity-pattern-0001",
    "pattern": {
      "kind": "function",
      "pattern": "^function\\s+[A-Za-z_][A-Za-z0-9_]*\\b",
      "example": "function transferFrom(address _from, address _to, uint256 _value) public returns (bool success)"
    },
    "full_document_match_count": 1,
    "all_matches": [
      {
        "line": 7,
        "text": "function transferFrom(address _from, address _to, uint256 _value) public returns (bool success)"
      }
    ]
  }
]

==> appendices/prompt_artifacts/03_entity_pattern_validation.prompt.txt <==
You can perform the following actions.
Available Actions:
- record_pattern_validation: Keep or reject every candidate-generator pattern after reviewing its full-document matches.
  Input Schema: {
  "type": "object",
  "properties": {
    "decisions": {
      "type": "array",
      "items": {
        "type": "object",
        "properties": {
          "id": {
            "type": "string"
          },
          "keep": {
            "type": "boolean"
          },
          "reason": {
            "type": "string"
          }
        },
        "required": [
          "id",
          "keep",
          "reason"
        ]
      }
    }
  },
  "required": [
    "decisions"
  ]
}


Validate these entity candidate-generator patterns against every place each regex matches in the
full document. A valid entity pattern has at least one match that is a declaration to which this document attaches behavioral documentation. Candidate generators may be broad because the later classifier rejects individual false matches.

Keep a broad pattern when at least one of its matches is a genuine target and later per-candidate
classification can safely reject the others. Reject a pattern only when its matches are exclusively
the wrong syntax, such as imports, local statements, prose, or non-semantic implementation scopes.
Use the complete match list rather than trusting the pattern's positive example. Return every
supplied pattern ID exactly once in one `record_pattern_validation` action.

Full-document match evidence:
```json
[
  {
    "id": "entity-pattern-0001",
    "pattern": {
      "kind": "function",
      "pattern": "^function\\s+[A-Za-z_][A-Za-z0-9_]*\\b",
      "example": "function transferFrom(address _from, address _to, uint256 _value) public returns (bool success)"
    },
    "full_document_match_count": 1,
    "all_matches": [
      {
        "line": 7,
        "text": "function transferFrom(address _from, address _to, uint256 _value) public returns (bool success)"
      }
    ]
  }
]
```
Analyze the request step by step, then respond with JSON in the following format
{{
    "analysis": "Your analysis here",
    "actions": [
        {{
            "name": "action_name",
            "input": {{
                // action input according to the schema
            }}
        }}
    ]
}}


==> appendices/prompt_artifacts/03_entity_pattern_validation.template.txt <==
You can perform the following actions.
Available Actions:
- record_pattern_validation: Keep or reject every candidate-generator pattern after reviewing its full-document matches.
  Input Schema: {
  "type": "object",
  "properties": {
    "decisions": {
      "type": "array",
      "items": {
        "type": "object",
        "properties": {
          "id": {
            "type": "string"
          },
          "keep": {
            "type": "boolean"
          },
          "reason": {
            "type": "string"
          }
        },
        "required": [
          "id",
          "keep",
          "reason"
        ]
      }
    }
  },
  "required": [
    "decisions"
  ]
}


Validate these entity candidate-generator patterns against every place each regex matches in the
full document. A valid entity pattern has at least one match that is a declaration to which this document attaches behavioral documentation. Candidate generators may be broad because the later classifier rejects individual false matches.

Keep a broad pattern when at least one of its matches is a genuine target and later per-candidate classification can safely reject the others. Reject a pattern only when its matches are exclusively the wrong syntax, such as imports, local statements, prose, or non-semantic implementation scopes.
Use the complete match list rather than trusting the pattern's positive example. Return every supplied pattern ID exactly once in one `record_pattern_validation` action.

Full-document match evidence:
```json
<<FULL_DOCUMENT_MATCH_EVIDENCE_JSON>>
```
Analyze the request step by step, then respond with JSON in the following format
{{
    "analysis": "Your analysis here",
    "actions": [
        {{
            "name": "action_name",
            "input": {{
                // action input according to the schema
            }}
        }}
    ]
}}


==> appendices/prompt_artifacts/04_entity_candidate_classification.output.json <==
{
  "analysis": "Candidate-0001 is a Solidity function declaration. Since the target entities for the document likely include functions, and the declaration is syntactically complete, it should be classified as an entity. The end line is the same as the declaration line (7). The hierarchy is unknown because no enclosing contract/interface evidence is provided, so an empty array is used. Attributes for the function are extracted directly from the declaration.",
  "actions": [
    {
      "name": "record_candidate_analysis",
      "input": {
        "entities": [
          {
            "id": "candidate-0001",
            "is_entity": true,
            "declaration_end_line": 7,
            "hierarchy": [],
            "attributes": {
              "kind": "function",
              "name": "transferFrom",
              "parameters": [
                {
                  "name": "_from",
                  "type": "address"
                },
                {
                  "name": "_to",
                  "type": "address"
                },
                {
                  "name": "_value",
                  "type": "uint256"
                }
              ],
              "returns": [
                {
                  "name": "success",
                  "type": "bool"
                }
              ],
              "visibility": "public"
            }
          }
        ]
      }
    }
  ]
}


==> appendices/prompt_artifacts/04_entity_candidate_classification.parameter.candidate_records_json.txt <==
[
  {
    "id": "candidate-0001",
    "candidate_start_line": 7,
    "declaration_line": 7,
    "provisional_entity": "function transferFrom(address _from, address _to, uint256 _value) public returns (bool success)",
    "numbered_declaration_context": "000007: function transferFrom(address _from, address _to, uint256 _value) public returns (bool success)",
    "context_end_line": 7,
    "comment_range": [
      1,
      5
    ],
    "comment": "Transfers _value amount of tokens from address _from to address _to, and MUST fire the Transfer event.\n\nThe transferFrom method is used for a withdraw workflow, allowing contracts to transfer tokens on your behalf. This can be used for example to allow a contract to transfer tokens on your behalf and/or to charge fees in sub-currencies. The function SHOULD throw unless the _from account has deliberately authorized the sender of the message via some mechanism.\n\nNote Transfers of 0 values MUST be treated as normal transfers and fire the Transfer event.",
    "computed_semantic_hierarchy": [],
    "enclosing_scope_evidence": []
  }
]

==> appendices/prompt_artifacts/04_entity_candidate_classification.prompt.txt <==
You can perform the following actions.
Available Actions:
- record_candidate_analysis: Classify every candidate ID and extract attributes for accepted entities.
  Input Schema: {
  "type": "object",
  "properties": {
    "entities": {
      "type": "array",
      "items": {
        "type": "object",
        "properties": {
          "id": {
            "type": "string"
          },
          "is_entity": {
            "type": "boolean"
          },
          "declaration_end_line": {
            "type": "integer",
            "description": "Exact one-based last physical line of the declaration header."
          },
          "hierarchy": {
            "type": "array",
            "description": "Corrected containing semantic-scope names, outermost first.",
            "items": {
              "type": "string"
            }
          },
          "attributes": {
            "type": "object",
            "description": "Extracted entity attributes; empty for rejected candidates."
          }
        },
        "required": [
          "id",
          "is_entity",
          "declaration_end_line",
          "hierarchy",
          "attributes"
        ]
      }
    }
  },
  "required": [
    "entities"
  ]
}


Classify every candidate below according to what this document treats as target entities. Scope
patterns were learned and validated before entity patterns. The computed hierarchy is therefore
a strong suggestion, but you must repair it using `enclosing_scope_evidence` when a captured name
is incomplete or wrong. For a receiver/type-bound declaration group, use its complete receiver or
type expression, excluding the group introducer and any generic binder. Preserve outermost-to-
innermost order and do not add a scope unsupported by the evidence.
Hierarchy contains only semantic containers whose names distinguish the nested declaration; never
include an ordinary function/callable body. Reject imports, function calls, local statements,
prose, and code merely quoted inside a comment.

A declaration that introduces a lexical scope is not accepted or rejected merely for being a
scope. Accept it only when it is independently one of this document's target entities; member
documentation belongs to the member candidate, not automatically to the containing scope.

For every candidate, return `declaration_end_line`. For an accepted entity this is the exact last physical line of the declaration header: include multiline generic parameters, parameters, results, where/constraint clauses, and a terminal body opener or semicolon, but exclude statements inside the body. For a rejected candidate, return its supplied `declaration_line` as the end line.
The end line must lie between `declaration_line` and `context_end_line`, inclusive.

For every accepted entity, return the corrected hierarchy and extract useful attributes supported by the complete entity declaration, such as kind, name, parameters, return type, modifiers, visibility, mutability, or event fields. Use an empty attributes object and empty hierarchy for a rejected candidate. Do not invent IDs, line numbers, or container names. Return every supplied ID exactly once.

Candidates:
```json
[
  {
    "id": "candidate-0001",
    "candidate_start_line": 7,
    "declaration_line": 7,
    "provisional_entity": "function transferFrom(address _from, address _to, uint256 _value) public returns (bool success)",
    "numbered_declaration_context": "000007: function transferFrom(address _from, address _to, uint256 _value) public returns (bool success)",
    "context_end_line": 7,
    "comment_range": [
      1,
      5
    ],
    "comment": "Transfers _value amount of tokens from address _from to address _to, and MUST fire the Transfer event.\n\nThe transferFrom method is used for a withdraw workflow, allowing contracts to transfer tokens on your behalf. This can be used for example to allow a contract to transfer tokens on your behalf and/or to charge fees in sub-currencies. The function SHOULD throw unless the _from account has deliberately authorized the sender of the message via some mechanism.\n\nNote Transfers of 0 values MUST be treated as normal transfers and fire the Transfer event.",
    "computed_semantic_hierarchy": [],
    "enclosing_scope_evidence": []
  }
]
```
Analyze the request step by step, then respond with JSON in the following format
{{
    "analysis": "Your analysis here",
    "actions": [
        {{
            "name": "action_name",
            "input": {{
                // action input according to the schema
            }}
        }}
    ]
}}


==> appendices/prompt_artifacts/04_entity_candidate_classification.template.txt <==
You can perform the following actions.
Available Actions:
- record_candidate_analysis: Classify every candidate ID and extract attributes for accepted entities.
  Input Schema: {
  "type": "object",
  "properties": {
    "entities": {
      "type": "array",
      "items": {
        "type": "object",
        "properties": {
          "id": {
            "type": "string"
          },
          "is_entity": {
            "type": "boolean"
          },
          "declaration_end_line": {
            "type": "integer",
            "description": "Exact one-based last physical line of the declaration header."
          },
          "hierarchy": {
            "type": "array",
            "description": "Corrected containing semantic-scope names, outermost first.",
            "items": {
              "type": "string"
            }
          },
          "attributes": {
            "type": "object",
            "description": "Extracted entity attributes; empty for rejected candidates."
          }
        },
        "required": [
          "id",
          "is_entity",
          "declaration_end_line",
          "hierarchy",
          "attributes"
        ]
      }
    }
  },
  "required": [
    "entities"
  ]
}


Classify every candidate below according to what this document treats as target entities. Scope patterns were learned and validated before entity patterns. The computed hierarchy is therefore a strong suggestion, but you must repair it using `enclosing_scope_evidence` when a captured name is incomplete or wrong. For a receiver/type-bound declaration group, use its complete receiver or type expression, excluding the group introducer and any generic binder. Preserve outermost-to-innermost order and do not add a scope unsupported by the evidence.
Hierarchy contains only semantic containers whose names distinguish the nested declaration; never include an ordinary function/callable body. Reject imports, function calls, local statements, prose, and code merely quoted inside a comment.

A declaration that introduces a lexical scope is not accepted or rejected merely for being a scope. Accept it only when it is independently one of this document's target entities; member documentation belongs to the member candidate, not automatically to the containing scope.

For every candidate, return `declaration_end_line`. For an accepted entity this is the exact last physical line of the declaration header: include multiline generic parameters, parameters, results, where/constraint clauses, and a terminal body opener or semicolon, but exclude statements inside the body. For a rejected candidate, return its supplied `declaration_line` as the end line. 
The end line must lie between `declaration_line` and `context_end_line`, inclusive.

For every accepted entity, return the corrected hierarchy and extract useful attributes supported by the complete entity declaration, such as kind, name, parameters, return type, modifiers, visibility, mutability, or event fields. Use an empty attributes object and empty hierarchy for a rejected candidate. Do not invent IDs, line numbers, or container names. Return every supplied ID exactly once.

Candidates:
```json
<<CANDIDATE_RECORDS_JSON>>
```
Analyze the request step by step, then respond with JSON in the following format
{{
    "analysis": "Your analysis here",
    "actions": [
        {{
            "name": "action_name",
            "input": {{
                // action input according to the schema
            }}
        }}
    ]
}}


==> appendices/prompt_artifacts/05_rule_clause_extraction.output.json <==
{
  "actions": [
    {
      "name": "extract_rule_clauses",
      "input": {
        "clauses": [
          "Transfers _value amount of tokens from address _from to address _to, and MUST fire the Transfer event.",
          "Transfers of 0 values MUST be treated as normal transfers and fire the Transfer event.",
          "The function SHOULD throw unless the _from account has deliberately authorized the sender of the message via some mechanism."
        ]
      }
    }
  ]
}


==> appendices/prompt_artifacts/05_rule_clause_extraction.parameter.attached_documentation.txt <==
Transfers _value amount of tokens from address _from to address _to, and MUST fire the Transfer event.

The transferFrom method is used for a withdraw workflow, allowing contracts to transfer tokens on your behalf. This can be used for example to allow a contract to transfer tokens on your behalf and/or to charge fees in sub-currencies. The function SHOULD throw unless the _from account has deliberately authorized the sender of the message via some mechanism.

Note Transfers of 0 values MUST be treated as normal transfers and fire the Transfer event.

==> appendices/prompt_artifacts/05_rule_clause_extraction.parameter.target_declaration.txt <==
function transferFrom(address _from, address _to, uint256 _value) public returns (bool success)

==> appendices/prompt_artifacts/05_rule_clause_extraction.prompt.txt <==
You can perform the following actions.
Available Actions:
- extract_rule_clauses: Return all verbatim contract clauses for the target, or an empty list.
  Input Schema: {
  "type": "object",
  "properties": {
    "clauses": {
      "type": "array",
      "items": {
        "type": "string",
        "description": "One verbatim contract clause from the attached documentation."
      }
    }
  },
  "required": [
    "clauses"
  ]
}


Extract every independently testable contract clause in the attached documentation that applies to the target.

A contract clause is source text that can be used to decide whether an implementation, execution, or observed value conforms to the documentation. It may specify what the target does or produces, an observable effect, a required relationship, an allowed or forbidden case, a condition and its consequence, a failure mode, or a property that must remain true.

Rules:
- Use only the attached text. Do not add conclusions from domain knowledge.
- Copy each clause verbatim; do not paraphrase.
- Perform a coverage pass before answering: check every sentence, list item, return/result
  field, safety section, panic/error section, and explicit MUST/SHALL/SHOULD/MAY statement.
- Preserve normative force exactly. Keep MUST, SHOULD, MAY, permissions, and prohibitions
  in the returned span; never silently strengthen or weaken them.
- Preserve the full logical scope of conditions, exceptions, conjunctions, and alternatives.
  In particular, do not return an effect without its governing if/when/unless condition.
- Preserve words such as "for example" and "e.g." whenever they distinguish an example
  from a required constant; an example value is not itself a fixed requirement.
- A clause may be a sentence, a documentation fragment, a tagged field, or a list item. Modal words are not required.
- Include a concise statement only when it specifies an observable result, state transition, side effect, failure behavior, invariant, permission, prohibition, or caller/implementation obligation with enough information to judge conformance.
- When the target declaration returns or produces a value, a concise attached description of that value may define the target's result even without a verb. Keep it when the returned value relationship is concrete enough to test; do not extend this to a topic or capability summary that does not describe an output.
- Require an independently enforceable proposition. A topic, capability summary, label, definition, identifier, value description, or fragment that merely says what the target is about is not a contract clause.
- Preserve enough source context for the clause to be independently understandable. Keep a condition with its consequence and keep a governing statement with a dependent item.
- Split source text only when each resulting span still has its own subject or unambiguous context and remains independently testable.
- Do not merge independent requirements merely because they occur in one paragraph. Return
  each atomic requirement separately when the exact source supplies enough context to do so.
- Include every independently testable item in any section whose purpose is to define constraints, required conditions, guarantees, or failure behavior.
- Exclude headings, metadata, reference information, explanatory notes, rationale, examples, and implementation commentary that do not themselves impose observable behavior. Exclude ordinary argument and return-value descriptions unless they state a concrete result relationship, condition, or guarantee.
- Return an empty list only when no source passage can be used to judge conformance of the target.

Target:
```
function transferFrom(address _from, address _to, uint256 _value) public returns (bool success)
```

Attached documentation:
```
Transfers _value amount of tokens from address _from to address _to, and MUST fire the Transfer event.

The transferFrom method is used for a withdraw workflow, allowing contracts to transfer tokens on your behalf. This can be used for example to allow a contract to transfer tokens on your behalf and/or to charge fees in sub-currencies. The function SHOULD throw unless the _from account has deliberately authorized the sender of the message via some mechanism.

Note Transfers of 0 values MUST be treated as normal transfers and fire the Transfer event.
```
Respond with JSON in the following format
{{
    "actions": [
        {{
            "name": "action_name",
            "input": {{
                // action input according to the schema
            }}
        }}
    ]
}}


==> appendices/prompt_artifacts/05_rule_clause_extraction.template.txt <==
You can perform the following actions.
Available Actions:
- extract_rule_clauses: Return all verbatim contract clauses for the target, or an empty list.
  Input Schema: {
  "type": "object",
  "properties": {
    "clauses": {
      "type": "array",
      "items": {
        "type": "string",
        "description": "One verbatim contract clause from the attached documentation."
      }
    }
  },
  "required": [
    "clauses"
  ]
}


Extract every independently testable contract clause in the attached documentation that applies to the target.

A contract clause is source text that can be used to decide whether an implementation, execution, or observed value conforms to the documentation. It may specify what the target does or produces, an observable effect, a required relationship, an allowed or forbidden case, a condition and its consequence, a failure mode, or a property that must remain true.

Rules:
- Use only the attached text. Do not add conclusions from domain knowledge.
- Copy each clause verbatim; do not paraphrase.
- Perform a coverage pass before answering: check every sentence, list item, return/result field, safety section, panic/error section, and explicit MUST/SHALL/SHOULD/MAY statement.
- Preserve normative force exactly. Keep MUST, SHOULD, MAY, permissions, and prohibitions in the returned span; never silently strengthen or weaken them.
- Preserve the full logical scope of conditions, exceptions, conjunctions, and alternatives. In particular, do not return an effect without its governing if/when/unless condition.
- Preserve words such as "for example" and "e.g." whenever they distinguish an example from a required constant; an example value is not itself a fixed requirement.
- A clause may be a sentence, a documentation fragment, a tagged field, or a list item. Modal words are not required.
- Include a concise statement only when it specifies an observable result, state transition, side effect, failure behavior, invariant, permission, prohibition, or caller/implementation obligation with enough information to judge conformance.
- When the target declaration returns or produces a value, a concise attached description of that value may define the target's result even without a verb. Keep it when the returned value relationship is concrete enough to test; do not extend this to a topic or capability summary that does not describe an output.
- Require an independently enforceable proposition. A topic, capability summary, label, definition, identifier, value description, or fragment that merely says what the target is about is not a contract clause.
- Preserve enough source context for the clause to be independently understandable. Keep a condition with its consequence and keep a governing statement with a dependent item.
- Split source text only when each resulting span still has its own subject or unambiguous context and remains independently testable.
- Do not merge independent requirements merely because they occur in one paragraph. Return each atomic requirement separately when the exact source supplies enough context to do so.
- Include every independently testable item in any section whose purpose is to define constraints, required conditions, guarantees, or failure behavior.
- Exclude headings, metadata, reference information, explanatory notes, rationale, examples, and implementation commentary that do not themselves impose observable behavior. Exclude ordinary argument and return-value descriptions unless they state a concrete result relationship, condition, or guarantee.
- Return an empty list only when no source passage can be used to judge conformance of the target.

Target:
```
<<TARGET_DECLARATION>>
```

Attached documentation:
```
<<ATTACHED_DOCUMENTATION>>
```
Respond with JSON in the following format
{{
    "actions": [
        {{
            "name": "action_name",
            "input": {{
                // action input according to the schema
            }}
        }}
    ]
}}


==> appendices/prompt_artifacts/06_rule_candidate_scoring.output.json <==
{
  "actions": [
    {
      "name": "score_rule_candidates",
      "input": {
        "decisions": [
          {
            "id": "candidate-0003",
            "is_rule": true,
            "rule_likelihood": 0.8,
            "reason": "Specifies a behavioral expectation (the function should throw when unauthorized), which can be tested; although not a MUST, it is still a non\u2011vague, enforceable rule."
          }
        ]
      }
    }
  ]
}


==> appendices/prompt_artifacts/06_rule_candidate_scoring.parameter.attached_documentation.txt <==
The function SHOULD throw unless the _from account has deliberately authorized the sender of the message via some mechanism.


==> appendices/prompt_artifacts/06_rule_candidate_scoring.parameter.rule_candidates_json.txt <==
[
  {
    "id": "candidate-0003",
    "clause": "The function SHOULD throw unless the _from account has deliberately authorized the sender of the message via some mechanism.",
    "source_field": null
  }
]

==> appendices/prompt_artifacts/06_rule_candidate_scoring.parameter.target_declaration.txt <==
function transferFrom(address _from, address _to, uint256 _value) public returns (bool success)

==> appendices/prompt_artifacts/06_rule_candidate_scoring.prompt.txt <==
You can perform the following actions.
Available Actions:
- score_rule_candidates: Independently score every extracted candidate as a target contract rule.
  Input Schema: {
  "type": "object",
  "properties": {
    "decisions": {
      "type": "array",
      "items": {
        "type": "object",
        "properties": {
          "id": {
            "type": "string"
          },
          "is_rule": {
            "type": "boolean"
          },
          "rule_likelihood": {
            "type": "number"
          },
          "reason": {
            "type": "string"
          }
        },
        "required": [
          "id",
          "is_rule",
          "rule_likelihood",
          "reason"
        ]
      }
    }
  },
  "required": [
    "decisions"
  ]
}


Independently score every extracted candidate below for whether it is a contract rule for the target.

A candidate qualifies only when it is an independently enforceable proposition: after reading the target and attached documentation, one can state a concrete observable implementation, execution, state, effect, failure, or result that would comply with or violate the candidate. Mere relevance to the target is insufficient.

Reject topic and capability summaries, labels, definitions, identifiers or metadata stated for reference, rationale, examples, implementation commentary, client guidance, and pure parameter or value descriptions. Precision or inspectability is not enough: do not invent an implied behavioral requirement merely because a declaration, constant, identifier, or documented fact could be checked.
Such metadata qualifies only when the candidate explicitly connects it to required observable target behavior. A parameter field remains a parameter description even when it describes a valid range; keep it only when it explicitly states the target's required response, effect, or failure behavior.

Structured result fields inherit a result relationship from their source context: text copied from a return/result field means that the target returns or produces that text's value. Keep it when this inherited relationship is concrete enough to test, even if the extracted candidate is a short noun phrase. This exception does not promote ordinary labels, parameters, metadata, or topic summaries.
Also reject a fragment that names an operation or quantity without specifying the observable relationship that makes it testable. Modal wording alone does not make explanatory or client-facing text a target contract. Keep concise descriptive wording when it nevertheless defines a concrete return relationship, state transition, effect, condition, guarantee, permission, or prohibition of the target.

Score `rule_likelihood` from 0 to 1. Use at least 0.70 only when the candidate itself contains enough contract meaning to formalize a meaningful conformance test; use less than 0.70 when it is vague, referential, explanatory, or dependent on unstated meaning. Return every supplied ID exactly once.
The score is confidence that the text is a contract rule, not the strength of that rule. A concrete recommendation, permission, or prohibition can be a high-confidence rule even when its normative force is weaker than an absolute requirement; do not lower the score merely because compliance is recommended or optional rather than mandatory.

Target:
```
function transferFrom(address _from, address _to, uint256 _value) public returns (bool success)
```

Attached documentation:
```
Transfers _value amount of tokens from address _from to address _to, and MUST fire the Transfer event.

The transferFrom method is used for a withdraw workflow, allowing contracts to transfer tokens on your behalf. This can be used for example to allow a contract to transfer tokens on your behalf and/or to charge fees in sub-currencies. The function SHOULD throw unless the _from account has deliberately authorized the sender of the message via some mechanism.

Note Transfers of 0 values MUST be treated as normal transfers and fire the Transfer event.
```

Candidates:
```json
[
  {
    "id": "candidate-0001",
    "clause": "Transfers _value amount of tokens from address _from to address _to, and MUST fire the Transfer event.",
    "source_field": null
  },
  {
    "id": "candidate-0002",
    "clause": "Transfers of 0 values MUST be treated as normal transfers and fire the Transfer event.",
    "source_field": null
  },
  {
    "id": "candidate-0003",
    "clause": "The function SHOULD throw unless the _from account has deliberately authorized the sender of the message via some mechanism.",
    "source_field": null
  }
]
```
Respond with JSON in the following format
{{
    "actions": [
        {{
            "name": "action_name",
            "input": {{
                // action input according to the schema
            }}
        }}
    ]
}}


==> appendices/prompt_artifacts/06_rule_candidate_scoring.template.txt <==
You can perform the following actions.
Available Actions:
- score_rule_candidates: Independently score every extracted candidate as a target contract rule.
  Input Schema: {
  "type": "object",
  "properties": {
    "decisions": {
      "type": "array",
      "items": {
        "type": "object",
        "properties": {
          "id": {
            "type": "string"
          },
          "is_rule": {
            "type": "boolean"
          },
          "rule_likelihood": {
            "type": "number"
          },
          "reason": {
            "type": "string"
          }
        },
        "required": [
          "id",
          "is_rule",
          "rule_likelihood",
          "reason"
        ]
      }
    }
  },
  "required": [
    "decisions"
  ]
}


Independently score every extracted candidate below for whether it is a contract rule for the target.

A candidate qualifies only when it is an independently enforceable proposition: after reading the target and attached documentation, one can state a concrete observable implementation, execution, state, effect, failure, or result that would comply with or violate the candidate. Mere relevance to the target is insufficient.

Reject topic and capability summaries, labels, definitions, identifiers or metadata stated for reference, rationale, examples, implementation commentary, client guidance, and pure parameter or value descriptions. Precision or inspectability is not enough: do not invent an implied behavioral requirement merely because a declaration, constant, identifier, or documented fact could be checked.
Such metadata qualifies only when the candidate explicitly connects it to required observable target behavior. A parameter field remains a parameter description even when it describes a valid range; keep it only when it explicitly states the target's required response, effect, or failure behavior.

Structured result fields inherit a result relationship from their source context: text copied from a return/result field means that the target returns or produces that text's value. Keep it when this inherited relationship is concrete enough to test, even if the extracted candidate is a short noun phrase. This exception does not promote ordinary labels, parameters, metadata, or topic summaries.
Also reject a fragment that names an operation or quantity without specifying the observable relationship that makes it testable. Modal wording alone does not make explanatory or client-facing text a target contract. Keep concise descriptive wording when it nevertheless defines a concrete return relationship, state transition, effect, condition, guarantee, permission, or prohibition of the target.

Score `rule_likelihood` from 0 to 1. Use at least 0.70 only when the candidate itself contains enough contract meaning to formalize a meaningful conformance test; use less than 0.70 when it is vague, referential, explanatory, or dependent on unstated meaning. Return every supplied ID exactly once.
The score is confidence that the text is a contract rule, not the strength of that rule. A concrete recommendation, permission, or prohibition can be a high-confidence rule even when its normative force is weaker than an absolute requirement; do not lower the score merely because compliance is recommended or optional rather than mandatory.

Target:
```
<<TARGET_DECLARATION>>
```

Attached documentation:
```
<<ATTACHED_DOCUMENTATION>>
```

Candidates:
```json
<<RULE_CANDIDATES_JSON>>
```
Respond with JSON in the following format
{{
    "actions": [
        {{
            "name": "action_name",
            "input": {{
                // action input according to the schema
            }}
        }}
    ]
}}


==> appendices/prompt_artifacts/07_predicate_semantic_analysis.output.json <==
{
  "actions": [
    {
      "name": "analyze_semantic_atoms",
      "input": {
        "atoms": [
          {
            "id": "C_authorized",
            "role": "condition",
            "source_span": "the _from account has deliberately authorized the sender of the message via some mechanism",
            "description": "The _from account has deliberately authorized the message sender via some mechanism",
            "parameters": [
              "_from",
              "sender"
            ]
          },
          {
            "id": "O_throw",
            "role": "obligation",
            "source_span": "throw",
            "description": "The function reverts execution",
            "parameters": []
          }
        ],
        "outcome_formula": "O_throw",
        "condition_formula": "not C_authorized"
      }
    }
  ]
}


==> appendices/prompt_artifacts/07_predicate_semantic_analysis.parameter.rule.txt <==
The function SHOULD throw unless the _from account has deliberately authorized the sender of the message via some mechanism.

==> appendices/prompt_artifacts/07_predicate_semantic_analysis.parameter.rule_id.txt <==
R0012

==> appendices/prompt_artifacts/07_predicate_semantic_analysis.parameter.target_declaration.txt <==
function transferFrom(address _from, address _to, uint256 _value) public returns (bool success)

==> appendices/prompt_artifacts/07_predicate_semantic_analysis.prompt.txt <==
You can perform the following actions.
Available Actions:
- analyze_semantic_atoms: Atomic truth conditions and their boolean structure
  Input Schema: {
  "type": "object",
  "properties": {
    "atoms": {
      "type": "array",
      "items": {
        "type": "object",
        "properties": {
          "id": {
            "type": "string"
          },
          "role": {
            "type": "string",
            "enum": [
              "obligation",
              "condition"
            ]
          },
          "source_span": {
            "type": "string"
          },
          "description": {
            "type": "string"
          },
          "parameters": {
            "type": "array",
            "items": {
              "type": "string"
            }
          }
        },
        "required": [
          "id",
          "role",
          "source_span",
          "description",
          "parameters"
        ]
      }
    },
    "outcome_formula": {
      "type": "string"
    },
    "condition_formula": {
      "type": "string"
    }
  },
  "required": [
    "atoms",
    "outcome_formula",
    "condition_formula"
  ]
}


Decompose one documented contract clause into its semantic atoms before naming predicates.

Use only the supplied clause and associated entity. Do not add domain knowledge.
The associated entity is an out-of-band scope binding: use it to resolve words such as "this" and parameter references, but do not create an atom merely to repeat the entity kind, name, signature, or membership. An operation or effect explicitly related by the clause, other than the bound entity itself, remains part of the semantics and must not be removed.

An atom is one independently falsifiable observable relation. Split outcomes when one can hold while another fails. Preserve relational atoms such as exact argument/state correspondence or ordering when that relation is itself the property. Preserve polarity, pre/post state, success/failure, effects and their arguments, ordering, boundary cases, and all explicit boolean relationships.
Describe the concrete observation that makes each atom true: for example a return relation, state transition, normal or abnormal completion, call, or emitted effect. Avoid vague descriptions such as an action being triggered, something being handled normally, or a requirement being satisfied when the clause states a more precise observable behavior.

Keep a trigger and its required result semantically independent. In particular, when a clause requires an effect because an operation or state transition occurs, the condition atom must describe the underlying operation/transition without assuming that effect, while the outcome atom must describe the required effect and its arguments. Never make the condition and outcome circular paraphrases of the same effect occurrence. Conversely, do not weaken an effect requirement into an unspecified "trigger" action. Analyses that describe the same named effect as occurring in both a condition and an outcome are rejected.

Result qualifiers introduced by phrases such as "such that" or "so that" are part of the obligation they qualify, never an antecedent. Distribute a shared result qualifier into each alternative outcome.
For explicit alternatives `A or B`, create one complete atom for A and one for B, distribute any shared qualifier into both atoms, and join them with `or`.
Never encode alternatives as Boolean parameters of one combined atom. More generally, a parameter denotes an observed participant or value in the clause, never whether an atom/predicate/alternative is true. A named constant or operation may stay in the atom description instead of becoming a parameter.

Classify atoms as:
- obligation: a required, forbidden, or permitted observable outcome;
- condition: an antecedent, trigger, precondition, exception, or scope stated by the clause.

Preserve the logical polarity of conditional connectives. In particular, `O unless C` means that O is required when C does not hold, so represent it as outcome O with condition formula `not C`; never silently rewrite it as `O if C`.

For every atom, copy the smallest useful contiguous `source_span` verbatim from the clause, give a self-contained operational description, and list only the semantic participant/value names needed to relate it to other atoms. Parameters are rule-local semantic variables: reuse exactly the same name in every atom that refers to the same participant/value, and use different names for distinct participants/values. Atoms are expected and allowed to share variables. Do not use opaque participant names such as call, contract, function, event, or entity solely to restate the bound entity.

Examples, illustrations, notes, and explanatory calculations do not create additional normative atoms unless the clause independently states them as a required or forbidden program observation.

Reference every atom in either `outcome_formula` or `condition_formula`. An atom may appear more than once when the clause's Boolean relation requires it, for example in an equivalence or truth table. A formula contains only atom IDs, `and`, `or`, `not`, and parentheses, with the clause's exact Boolean structure.
At least one outcome is required. Return an empty condition formula when there is no antecedent.

Rule ID: R0012
Clause:
```
The function SHOULD throw unless the _from account has deliberately authorized the sender of the message via some mechanism.
```
Associated entity (scope only):
```
function transferFrom(address _from, address _to, uint256 _value) public returns (bool success)
```
Respond with JSON in the following format
{{
    "actions": [
        {{
            "name": "action_name",
            "input": {{
                // action input according to the schema
            }}
        }}
    ]
}}


==> appendices/prompt_artifacts/07_predicate_semantic_analysis.template.txt <==
You can perform the following actions.
Available Actions:
- analyze_semantic_atoms: Atomic truth conditions and their boolean structure
  Input Schema: {
  "type": "object",
  "properties": {
    "atoms": {
      "type": "array",
      "items": {
        "type": "object",
        "properties": {
          "id": {
            "type": "string"
          },
          "role": {
            "type": "string",
            "enum": [
              "obligation",
              "condition"
            ]
          },
          "source_span": {
            "type": "string"
          },
          "description": {
            "type": "string"
          },
          "parameters": {
            "type": "array",
            "items": {
              "type": "string"
            }
          }
        },
        "required": [
          "id",
          "role",
          "source_span",
          "description",
          "parameters"
        ]
      }
    },
    "outcome_formula": {
      "type": "string"
    },
    "condition_formula": {
      "type": "string"
    }
  },
  "required": [
    "atoms",
    "outcome_formula",
    "condition_formula"
  ]
}


Decompose one documented contract rule into its semantic atoms before naming predicates.

Use only the supplied rule and associated entity. Do not add domain knowledge.
The associated entity is an out-of-band scope binding: use it to resolve words such as "this" and parameter references, but do not create an atom merely to repeat the entity kind, name, signature, or membership. An operation or effect explicitly related by the rule, other than the bound entity itself, remains part of the semantics and must not be removed.

An atom is one independently falsifiable observable relation. Split outcomes when one can hold while another fails. Preserve relational atoms such as exact argument/state correspondence or ordering when that relation is itself the property. Preserve polarity, pre/post state, success/failure, effects and their arguments, ordering, boundary cases, and all explicit boolean relationships.
Describe the concrete observation that makes each atom true: for example a return relation, state transition, normal or abnormal completion, call, or emitted effect. Avoid vague descriptions such as an action being triggered, something being handled normally, or a requirement being satisfied when the rule states a more precise observable behavior.

Keep a trigger and its required result semantically independent. In particular, when a rule requires an effect because an operation or state transition occurs, the condition atom must describe the underlying operation/transition without assuming that effect, while the outcome atom must describe the required effect and its arguments. Never make the condition and outcome circular paraphrases of the same effect occurrence. Conversely, do not weaken an effect requirement into an unspecified "trigger" action. Analyses that describe the same named effect as occurring in both a condition and an outcome are rejected.

Result qualifiers introduced by phrases such as "such that" or "so that" are part of the obligation they qualify, never an antecedent. Distribute a shared result qualifier into each alternative outcome.
For explicit alternatives `A or B`, create one complete atom for A and one for B, distribute any shared qualifier into both atoms, and join them with `or`.
Never encode alternatives as Boolean parameters of one combined atom. More generally, a parameter denotes an observed participant or value in the rule, never whether an atom/predicate/alternative is true. A named constant or operation may stay in the atom description instead of becoming a parameter.

Classify atoms as:
- obligation: a required, forbidden, or permitted observable outcome;
- condition: an antecedent, trigger, precondition, exception, or scope stated by the rule.

Preserve the logical polarity of conditional connectives. In particular, `O unless C` means that O is required when C does not hold, so represent it as outcome O with condition formula `not C`; never silently rewrite it as `O if C`.

For every atom, copy the smallest useful contiguous `source_span` verbatim from the rule, give a self-contained operational description, and list only the semantic participant/value names needed to relate it to other atoms. Parameters are rule-local semantic variables: reuse exactly the same name in every atom that refers to the same participant/value, and use different names for distinct participants/values. Atoms are expected and allowed to share variables. Do not use opaque participant names such as call, contract, function, event, or entity solely to restate the bound entity.

Examples, illustrations, notes, and explanatory calculations do not create additional normative atoms unless the rule independently states them as a required or forbidden program observation.

Reference every atom in either `outcome_formula` or `condition_formula`. An atom may appear more than once when the rule's Boolean relation requires it, for example in an equivalence or truth table. A formula contains only atom IDs,
`and`, `or`, `not`, and parentheses, with the rule's exact Boolean structure.
At least one outcome is required. Return an empty condition formula when there is no antecedent.

Rule ID: <<RULE_ID>>
Rule:
```
<<RULE>>
```
Associated entity (scope only):
```
<<TARGET_DECLARATION>>
```
Respond with JSON in the following format
{{
    "actions": [
        {{
            "name": "action_name",
            "input": {{
                // action input according to the schema
            }}
        }}
    ]
}}


==> appendices/prompt_artifacts/08_predicate_vocabulary_synthesis.output.json <==
{
  "actions": [
    {
      "name": "define_rule_vocabulary",
      "input": {
        "sorts": [
          {
            "name": "Address",
            "description": "Ethereum address"
          }
        ],
        "predicates": [
          {
            "atom_id": "C_authorized",
            "name": "AuthorizedCondition",
            "description": "The _from account has deliberately authorized the message sender via some mechanism",
            "parameters": {
              "_from": "Address",
              "sender": "Address"
            }
          },
          {
            "atom_id": "O_throw",
            "name": "ThrowObligation",
            "description": "The function reverts execution",
            "parameters": {}
          }
        ]
      }
    }
  ]
}


==> appendices/prompt_artifacts/08_predicate_vocabulary_synthesis.parameter.rule.txt <==
The function SHOULD throw unless the _from account has deliberately authorized the sender of the message via some mechanism.

==> appendices/prompt_artifacts/08_predicate_vocabulary_synthesis.parameter.rule_id.txt <==
R0012

==> appendices/prompt_artifacts/08_predicate_vocabulary_synthesis.parameter.semantic_analysis_json.txt <==
{
  "atoms": [
    {
      "id": "C_authorized",
      "role": "condition",
      "source_span": "the _from account has deliberately authorized the sender of the message via some mechanism",
      "description": "The _from account has deliberately authorized the message sender via some mechanism",
      "parameters": [
        "_from",
        "sender"
      ]
    },
    {
      "id": "O_throw",
      "role": "obligation",
      "source_span": "throw",
      "description": "The function reverts execution",
      "parameters": []
    }
  ],
  "outcomes": [
    "O_throw"
  ],
  "conditions": [
    "C_authorized"
  ],
  "outcome_formula": "O_throw",
  "condition_formula": "not C_authorized"
}

==> appendices/prompt_artifacts/08_predicate_vocabulary_synthesis.parameter.target_declaration.txt <==
function transferFrom(address _from, address _to, uint256 _value) public returns (bool success)

==> appendices/prompt_artifacts/08_predicate_vocabulary_synthesis.prompt.txt <==
You can perform the following actions.
Available Actions:
- define_rule_vocabulary: Define sorts, predicates, and the binding for one rule.
  Input Schema: {
  "type": "object",
  "properties": {
    "sorts": {
      "type": "array",
      "items": {
        "type": "object",
        "properties": {
          "name": {
            "type": "string"
          },
          "description": {
            "type": "string"
          }
        },
        "required": [
          "name",
          "description"
        ]
      }
    },
    "predicates": {
      "type": "array",
      "items": {
        "type": "object",
        "properties": {
          "atom_id": {
            "type": "string"
          },
          "name": {
            "type": "string"
          },
          "description": {
            "type": "string"
          },
          "parameters": {
            "type": "object",
            "description": "Ordered mapping of parameter name to sort name."
          }
        },
        "required": [
          "atom_id",
          "name",
          "description",
          "parameters"
        ]
      }
    }
  },
  "required": [
    "sorts",
    "predicates"
  ]
}


Translate an audited semantic-atom analysis into the smallest logical vocabulary.

Use only the supplied clause and target. Do not add facts from domain knowledge.

Definitions:
- Each obligation atom becomes exactly one primary predicate.
- Each condition atom becomes exactly one condition predicate.
- A sort describes the domain of a predicate parameter.

Requirements:
- Return exactly one predicate for every supplied atom and no other predicates.
- Copy each atom's `id` into the predicate's `atom_id`; roles and boolean structure are already fixed and must not be changed.
- Copy the semantic atom's description verbatim as the predicate description. It is an audited truth condition and must not be summarized or rewritten.
- Describe the observable relation itself, not meta-language such as "the obligation is satisfied if" and not truth flags standing for other predicates or alternatives.
- Do not combine independently falsifiable atoms into one predicate.
- Do not encode the associated target/entity identity as a predicate or parameter. It is supplied to the verifier separately as scope metadata.
- Preserve every listed semantic parameter with the same name. Do not replace concrete observable roles with opaque call/contract/function/event objects.
- A repeated parameter name denotes one shared semantic variable. Give it the same sort in every predicate where it occurs. Never duplicate or rename it per atom.
- Keep predicate parameters minimal: include only participants or values needed to evaluate that relation.
- Use stable, descriptive identifiers matching [A-Za-z_][A-Za-z0-9_]*.
- Prefer UpperCamelCase predicate and sort names and lowerCamelCase parameter names.
- Every predicate parameter must reference a sort returned in the same response.
- Do not encode concrete values or the entire clause into a predicate name.

Rule ID: R0012
Clause:
```
The function SHOULD throw unless the _from account has deliberately authorized the sender of the message via some mechanism.
```
Associated target:
```
function transferFrom(address _from, address _to, uint256 _value) public returns (bool success)
```

Audited semantic atoms and formula:
```json
{
  "atoms": [
    {
      "id": "C_authorized",
      "role": "condition",
      "source_span": "the _from account has deliberately authorized the sender of the message via some mechanism",
      "description": "The _from account has deliberately authorized the message sender via some mechanism",
      "parameters": [
        "_from",
        "sender"
      ]
    },
    {
      "id": "O_throw",
      "role": "obligation",
      "source_span": "throw",
      "description": "The function reverts execution",
      "parameters": []
    }
  ],
  "outcomes": [
    "O_throw"
  ],
  "outcome_operator": "and",
  "conditions": [
    "C_authorized"
  ],
  "condition_operator": "and",
  "outcome_formula": "O_throw",
  "condition_formula": "not C_authorized"
}
```
Respond with JSON in the following format
{{
    "actions": [
        {{
            "name": "action_name",
            "input": {{
                // action input according to the schema
            }}
        }}
    ]
}}


==> appendices/prompt_artifacts/08_predicate_vocabulary_synthesis.template.txt <==
You can perform the following actions.
Available Actions:
- define_rule_vocabulary: Define sorts, predicates, and the binding for one rule.
  Input Schema: {
  "type": "object",
  "properties": {
    "sorts": {
      "type": "array",
      "items": {
        "type": "object",
        "properties": {
          "name": {
            "type": "string"
          },
          "description": {
            "type": "string"
          }
        },
        "required": [
          "name",
          "description"
        ]
      }
    },
    "predicates": {
      "type": "array",
      "items": {
        "type": "object",
        "properties": {
          "atom_id": {
            "type": "string"
          },
          "name": {
            "type": "string"
          },
          "description": {
            "type": "string"
          },
          "parameters": {
            "type": "object",
            "description": "Ordered mapping of parameter name to sort name."
          }
        },
        "required": [
          "atom_id",
          "name",
          "description",
          "parameters"
        ]
      }
    }
  },
  "required": [
    "sorts",
    "predicates"
  ]
}


Translate an audited semantic-atom analysis into the smallest logical vocabulary.

Use only the supplied rule and target. Do not add facts from domain knowledge.

Definitions:
- Each obligation atom becomes exactly one primary predicate.
- Each condition atom becomes exactly one condition predicate.
- A sort describes the domain of a predicate parameter.

Requirements:
- Return exactly one predicate for every supplied atom and no other predicates.
- Copy each atom's `id` into the predicate's `atom_id`; roles and boolean structure are already fixed and must not be changed.
- Copy the semantic atom's description verbatim as the predicate description. It is an audited truth condition and must not be summarized or rewritten.
- Describe the observable relation itself, not meta-language such as "the obligation is satisfied if" and not truth flags standing for other predicates or alternatives.
- Do not combine independently falsifiable atoms into one predicate.
- Do not encode the associated target/entity identity as a predicate or parameter. It is supplied to the verifier separately as scope metadata.
- Preserve every listed semantic parameter with the same name. Do not replace concrete observable roles with opaque call/contract/function/event objects.
- A repeated parameter name denotes one shared semantic variable. Give it the same sort in every predicate where it occurs. Never duplicate or rename it per atom.
- Keep predicate parameters minimal: include only participants or values needed to evaluate that relation.
- Use stable, descriptive identifiers matching [A-Za-z_][A-Za-z0-9_]*.
- Prefer UpperCamelCase predicate and sort names and lowerCamelCase parameter names.
- Every predicate parameter must reference a sort returned in the same response.
- Do not encode concrete values or the entire rule into a predicate name.

Rule ID: <<RULE_ID>>
Rule:
```
<<RULE>>
```
Associated target:
```
<<TARGET_DECLARATION>>
```

Audited semantic atoms and formula:
```json
<<SEMANTIC_ANALYSIS_JSON>>
```
Respond with JSON in the following format
{{
    "actions": [
        {{
            "name": "action_name",
            "input": {{
                // action input according to the schema
            }}
        }}
    ]
}}


==> appendices/prompt_artifacts/09_formalize_dsl_translation.output.json <==
{
  "dsl": "SHOULD ThrowObligation() if not AuthorizedCondition(_from, sender);"
}


==> appendices/prompt_artifacts/09_formalize_dsl_translation.parameter.bound_rule_vocabulary.txt <==
Required outcome predicates:
- ThrowObligation(): The function reverts execution

Required outcome formula: `ThrowObligation`

Condition predicates:
- AuthorizedCondition(_from: Address, sender: Address): The _from account has deliberately authorized the message sender via some mechanism

Required condition formula: `not AuthorizedCondition`

==> appendices/prompt_artifacts/09_formalize_dsl_translation.parameter.flattened_target_attributes_json.txt <==
{"kind":"function","name":"transferFrom","parameters.0.name":"_from","parameters.0.type":"address","parameters.1.name":"_to","parameters.1.type":"address","parameters.2.name":"_value","parameters.2.type":"uint256","returns.0.name":"success","returns.0.type":"bool","visibility":"public"}

==> appendices/prompt_artifacts/09_formalize_dsl_translation.parameter.return_count.txt <==
1

==> appendices/prompt_artifacts/09_formalize_dsl_translation.parameter.target_declaration.txt <==
function transferFrom(address _from, address _to, uint256 _value) public returns (bool success)

==> appendices/prompt_artifacts/09_formalize_dsl_translation.parameter.verbatim_clause.txt <==
The function SHOULD throw unless the _from account has deliberately authorized the sender of the message via some mechanism.

==> appendices/prompt_artifacts/09_formalize_dsl_translation.prompt.txt <==
Translate the clause into one DSL statement.
Rules:
- Return exactly one statement ending in `;`.
- Use every listed predicate wherever the supplied formula places it. A
  predicate may occur more than once when the formula itself repeats it.
- Reproduce the supplied outcome and condition formulas exactly, including
  `and`, `or`, `not`, and grouping.
- Preserve the clause's polarity, boolean relationships, argument roles, and explicit constants.
- Do not invent predicates, arguments, conditions, facts, or concrete values.
- A predicate call is already a truth-valued proposition. Never pass `true` or
  `false` merely to say that a predicate or alternative holds; use Boolean
  literals only for an explicit Boolean participant/value in the clause.
- `TargetAttr("path")` may only reference an exact path present in the supplied JSON.
- Predicate signatures below describe positional argument roles and sorts; do not copy
  role names, sort names, or `:` into a call.
- A parameter name repeated across predicate signatures is one shared semantic
  variable. Use exactly the same DSL value at every occurrence of that name.

DSL syntax:
- `Outcome(arguments);`
- `OutcomeA(arguments) and OutcomeB(arguments) if Condition(arguments);`
- Both required outcomes and conditions may use `and`, `or`, `not`, and parentheses.
- Values may be quoted strings, numbers, `true`, `false`, identifiers, or `TargetAttr("path")`.
- Every unquoted identifier must match `[A-Za-z_][A-Za-z0-9_]*`; quote any other literal.
- Quoted strings must use JSON double quotes, never single quotes.
- Never paste a declaration or other source fragment as an unquoted value. Use an
  exact `TargetAttr` path when the corresponding value is available in the JSON.

Return JSON only, exactly in the shape `{"dsl":"...;"}`.

Required outcome predicates:
- ThrowObligation(): The function reverts execution

Required outcome formula: `ThrowObligation`

Condition predicates:
- AuthorizedCondition(_from: Address, sender: Address): The _from account has deliberately authorized the message sender via some mechanism

Required condition formula: `not AuthorizedCondition`

Clause:```
The function SHOULD throw unless the _from account has deliberately authorized the sender of the message via some mechanism.
```

Associated target:```
function transferFrom(address _from, address _to, uint256 _value) public returns (bool success)
```

Allowed scalar `TargetAttr` paths and values:```
{"kind":"function","name":"transferFrom","parameters.0.name":"_from","parameters.0.type":"address","parameters.1.name":"_to","parameters.1.type":"address","parameters.2.name":"_value","parameters.2.type":"uint256","returns.0.name":"success","returns.0.type":"bool","visibility":"public"}
```


==> appendices/prompt_artifacts/09_formalize_dsl_translation.template.txt <==
Translate the clause into the minimum DSL statement(s) needed to preserve all governed fragments.
Rules:
- Return exactly one statement ending in `;`, unless the source clause contains multiple explicit normative modalities. In that case, return one or more statements whose semantic union covers the whole clause and whose individual prefixes preserve the modality governing each fragment.
- Use every listed predicate wherever the supplied formula places it. A predicate may occur more than once when the formula itself repeats it.
- Treat every required outcome predicate as a separate semantic coverage obligation. In particular, normal completion/state behavior and an emitted effect are not interchangeable; when both are listed, both must occur in the DSL.
- Reproduce the supplied outcome and condition formulas exactly, including `and`, `or`, `not`, and grouping.
- Preserve the clause's polarity, boolean relationships, argument roles, and explicit constants.
- Do not invent predicates, arguments, conditions, facts, or concrete values.
- A predicate call is already a truth-valued proposition. Never pass `true` or `false` merely to say that a predicate or alternative holds; use Boolean literals only for an explicit Boolean participant/value in the clause.
- `TargetAttr("path")` may only reference an exact path present in the supplied JSON.
- `TargetAttr` is declaration metadata, never a runtime return value. Use `TargetReturn()` for the sole/first runtime return value, or `TargetReturn(index)` for a zero-based return index.
- Predicate signatures below describe positional argument roles and sorts; do not copy role names, sort names, or `:` into a call.
- A parameter name repeated across predicate signatures is one shared semantic variable. Use exactly the same DSL value at every occurrence of that name.

DSL syntax:
- `Outcome(arguments);`
- `OutcomeA(arguments) and OutcomeB(arguments) if Condition(arguments);`
- Both required outcomes and conditions may use `and`, `or`, `not`, and parentheses.
- Values may be quoted strings, numbers, `true`, `false`, identifiers, `TargetAttr("path")`, or `TargetReturn()`/`TargetReturn(index)`.
- Every unquoted identifier must match `[A-Za-z_][A-Za-z0-9_]*`; quote any other literal.
- Quoted strings must use JSON double quotes, never single quotes.
- Never paste a declaration or other source fragment as an unquoted value. Use an exact `TargetAttr` path when the corresponding value is available in the JSON.
- Never use a return's `.type` or `.name` attribute where a predicate needs its runtime value.

Normative modality: Choose MUST, SHOULD, MAY, or no modality; do not strengthen or weaken the source modality.

Runtime returns: `TargetReturn()` is available for the first return value when the count below is nonzero; use `TargetReturn(index)` for additional return values. 
Runtime return count: <<RETURN_COUNT>>.


Return JSON only, exactly in the shape `{"dsl":"...;"}`.

<<BOUND_RULE_VOCABULARY>>

Clause:```
<<RULE>>
```

Associated target:```
<<TARGET_DECLARATION>>
```

Allowed scalar `TargetAttr` paths and values:```
<<FLATTENED_TARGET_ATTRIBUTES_JSON>>
```


==> appendices/prompt_artifacts/baseline_gio.template.txt <==
In this single response, extract all rule-target entities, extract every independently
normative rule, and design one global logical DSL grammar covering all extracted rules.
Do not formalize any rule and do not return DSL statements. A separate FormalAgent will
use your grammar only after it passes local compilation. The detected language is
<<LANGUAGE>>; use only facts present in the document.

Entity contract:
- `text` is the exact verbatim declaration substring from the document, excluding comments, prose headings, and enclosing braces.
- `start_line` and `end_line` are one-based inclusive physical-file lines.
- `hierarchy` contains only canonical names of lexical enclosing declarations, outermost first. Headings, prose, Rust receiver templates (`*const T`, `*mut T`, `Self`), generic variables, and lifetime variables are never hierarchy.
- Preserve complete declaration attributes. For Solidity functions include kind, name, ordered parameters, ordered named returns with both name and type, visibility, and state mutability; for events preserve ordered fields and indexed flags; for interfaces preserve inheritance. For Rust methods include kind, name, receiver, ordered parameters, return information, visibility, const/unsafe modifiers, method generics/lifetimes/bounds, where bounds, and `receiver_template`.

Rule contract:
- Copy `rule` verbatim from the document; do not paraphrase, merge independent clauses, duplicate clauses, promote examples/rationale/headings to rules, or use outside knowledge.
- Every `target` must exactly equal one returned `entities[].text` declaration.
- Preserve every independently observable result, state transition, effect, obligation, prohibition, permission, precondition, failure condition, exception, and modality.

Global grammar contract:
- Return one self-contained Lark grammar shared by every extracted rule. It must compile using `Lark(grammar, start="start", parser="lalr")`.
- The start rule must accept one or more `stmt` productions. A statement supports an optional modality (MUST, SHOULD, or MAY), a Boolean outcome expression, an optional `if` Boolean condition, and a terminating semicolon. Preserve these modalities explicitly.
- Support `and`, `or`, `not`, parentheses, positional values, `TargetAttr("path")`, `TargetReturn()`, and `TargetReturn(index)`.
- Give outcome predicates productions named `primary_<identifier>` and condition predicates productions named `cond_<identifier>`. Bind each callable predicate name as a quoted literal directly in its semantic production and put a non-empty `//` semantic description on every such production.
- Include all imports, tokens, punctuation, value productions, dispatch rules, and predicates needed for the complete rule inventory. Do not include a DSL formalization in the response.

Return JSON only with exactly this shape:
{
  "entities": [
    {
      "text": "verbatim declaration",
      "start_line": 1,
      "end_line": 1,
      "hierarchy": [],
      "attributes": {"kind": "function", "name": "example"}
    }
  ],
  "rules": [
    {"rule": "verbatim normative clause", "target": "verbatim declaration"}
  ],
  "grammar": "complete global Lark grammar"
}

Document:```
<<DOCUMENT>>
```

==> appendices/prompt_artifacts/baseline_sio.template.txt <==
Create a formal specification directly from the supplied document.

Use only the document. Do not assume a programming language, API, standard, domain,
or facts not stated in it.

In this single response:
1. Extract every documented programming entity needed as a rule target, including its exact declaration, source-line range, lexical hierarchy, and declaration attributes.
2. Extract every independently normative clause and associate it with one extracted entity.
3. Define the logical predicates needed to express those clauses.
4. Formalize every extracted clause as exactly one DSL statement.

Entity contract:
- `text` is the exact verbatim declaration substring from the document; do not include comments, prose headings, or enclosing braces.
- `start_line` and `end_line` are one-based inclusive physical-file lines covering that declaration. Count an initial blank physical line as line 1.
- `hierarchy` contains only canonical names of lexical enclosing declarations, outermost first (for example `["ERC721"]`, not the full `interface ERC721 ...` declaration). Headings and prose are never hierarchy. Rust receiver templates such as `*const T`, `*mut T`, and `Self` belong in `attributes.receiver_template`, never in hierarchy.
- Preserve complete declaration attributes. For Solidity functions include kind, name, ordered parameters, ordered named returns (preserve both return names and types), visibility, and state_mutability (`nonpayable` when omitted); for events preserve ordered fields and indexed flags; for interfaces preserve declared inheritance. For Rust methods include kind, name, receiver, ordered parameters, return_type/returns, visibility, const/unsafe modifiers, method generics/lifetimes/bounds, where bounds, and receiver_template. Put lifetime/type/const template variables in attributes, not hierarchy.
- Every formalization `target` must equal exactly one `entities[].text` value.

Extraction contract:
- Copy `rule` text from the document without paraphrasing.
- Copy the associated `target` text without paraphrasing.
- Do not merge independent clauses or return duplicate clauses.

Return JSON only with exactly this shape:
{
  "entities": [
    {
      "text": "verbatim declaration",
      "start_line": 1,
      "end_line": 1,
      "hierarchy": [],
      "attributes": {"kind": "function", "name": "example"}
    }
  ],
  "formalizations": [
    {"rule": "verbatim clause", "target": "verbatim target", "dsl": "OneStatement(...);"}
  ]
}

Document:```
<<DOCUMENT>>
```


==> appendices/prompt_artifacts/erc721_scope.output.json <==
{
  "hierarchy_patterns": [
    {
      "kind": "interface",
      "pattern": "^interface\\s+(?P<name>\\w+)\\b.*\\{",
      "example": "interface ERC721Metadata /* is ERC721 */ {",
      "open_pattern": "\\{",
      "close_pattern": "\\}",
      "role": "semantic_container"
    }
  ]
}


==> appendices/prompt_artifacts/erc721_scope_document_excerpt.txt <==
interface ERC721Metadata /* is ERC721 */ {
    /// @notice A descriptive name for a collection of NFTs in this contract
    function name() external view returns (string _name);

    /// @notice An abbreviated name for NFTs in this contract
    function symbol() external view returns (string _symbol);

    /// @notice A distinct Uniform Resource Identifier (URI) for a given asset.
    /// @dev Throws if `_tokenId` is not a valid NFT. URIs are defined in RFC
    ///  3986. The URI may point to a JSON file that conforms to the "ERC721
    ///  Metadata JSON Schema".
    function tokenURI(uint256 _tokenId) external view returns (string);
}


==> appendices/prompt_artifacts/manifest.json <==
{
  "source_trace": "appendices/figure2_prompt_trace.json",
  "model": "openai/gpt-oss-20b (Together, medium reasoning)",
  "figure": 2,
  "scope_validation_skipped": true,
  "steps": [
    {
      "step": "entity.scope_discovery",
      "parameters": [
        "EXISTING_PATTERNS_JSON",
        "DOCUMENT_CHUNK"
      ],
      "template_sha256": "65862a2bdccb6e1400a9d1c79704d50f1360569f019478ccc3c80ea285b586c4",
      "prompt_sha256": "dd0528081ec851ab4766e9415ba2846aea05b251877caa465d720939fb716708",
      "output_sha256": "adeb45656742c4ef3653b91a5a8ff4d807e4cecc28be0c0e1c8b0e0ad66b70df",
      "substitution_verified": true
    },
    {
      "step": "entity.entity_discovery",
      "parameters": [
        "EXISTING_PATTERNS_JSON",
        "DOCUMENT_CHUNK"
      ],
      "template_sha256": "bb8388cf61cc78c116ce3378182a77910ab3bbc7b555594462f90b25afc71ebb",
      "prompt_sha256": "d9e294f19a39a37d23aa1186512b009b4f6a040c549c84ef274670512f6d2f90",
      "output_sha256": "a1f38208c4f6b81fd18e017b80f6bda7717b3149bfd3efdaad5a3052fc848b4f",
      "substitution_verified": true
    },
    {
      "step": "entity.pattern_validation",
      "parameters": [
        "FULL_DOCUMENT_MATCH_EVIDENCE_JSON"
      ],
      "template_sha256": "cbb8aef5f7c0b14adcd6536b51283b37e1728dbf14dee31ce5d0764032f7325e",
      "prompt_sha256": "e1eaba059d60d17d93dfda2e84ec0a9727595a39934cdea2752b87a70d7b6fe7",
      "output_sha256": "9a73187489fb4d6b539638c239fd6320b6574540ec7f97de9ae74de6cf6a8e68",
      "substitution_verified": true
    },
    {
      "step": "entity.candidate_classification",
      "parameters": [
        "CANDIDATE_RECORDS_JSON"
      ],
      "template_sha256": "5fda06dba30b933b3e647fd89d25569771bff0cb84fa4a30f86a126a6b175d99",
      "prompt_sha256": "c7c616e59bd809ea213d2a67756649c74bf6deeffe4a443451b8a07578122522",
      "output_sha256": "b3ec92a0e5283572f1cb1fdcce0d65600b85b9db5c1ca709b8bf6130a5e79e4b",
      "substitution_verified": true
    },
    {
      "step": "rule.clause_extraction",
      "parameters": [
        "TARGET_DECLARATION",
        "ATTACHED_DOCUMENTATION"
      ],
      "template_sha256": "48b8a3181bdfefe2f600377998f3efca2c5cfa47a5309b748ac90ad266a3675e",
      "prompt_sha256": "c91c2641bab6bc9fe67ebf2865497057c0ad7d773256a006b27557bbf8dacc50",
      "output_sha256": "56c53fe2a5957afc0ec6d033e987c8dac04a8553e3cf7af0fbfcd60ab93823ac",
      "substitution_verified": true
    },
    {
      "step": "rule.candidate_scoring",
      "parameters": [
        "TARGET_DECLARATION",
        "ATTACHED_DOCUMENTATION",
        "RULE_CANDIDATES_JSON"
      ],
      "template_sha256": "b32787982389d35a100d3029309c20a7df0e5b8c0ca7487e5e093c07af743595",
      "prompt_sha256": "77a19930f0a6ed5ae860fc71843c6513c5655b5894a5aef42f21c5847db0a7ae",
      "output_sha256": "69d217830a8d49ca9a63484ebc6155e2786722ccf64cd06d1b2708dba4248a1e",
      "substitution_verified": true
    },
    {
      "step": "predicate.semantic_analysis",
      "parameters": [
        "RULE_ID",
        "VERBATIM_CLAUSE",
        "TARGET_DECLARATION"
      ],
      "template_sha256": "ebda1a932cb366904fa507b87f00f2f92687e472ad33663c23bb88e7ed281692",
      "prompt_sha256": "04e5d50a474fef12db3c9401755c14aad22262da1af0155d5bd6ab2cca8caa62",
      "output_sha256": "cbdad116b8e0979c5e6d15381d507ea30c567dad97a4cc1c8c9c4cf84885f1fa",
      "substitution_verified": true
    },
    {
      "step": "predicate.vocabulary_synthesis",
      "parameters": [
        "RULE_ID",
        "VERBATIM_CLAUSE",
        "TARGET_DECLARATION",
        "SEMANTIC_ANALYSIS_JSON"
      ],
      "template_sha256": "a572eef45af612d5220bef457f2ab038ebdf3e41eaa195f6d5af6f10cf03f902",
      "prompt_sha256": "21999c2b54a79ccd9d038c8a6145178036c1a413365efdbd1b75f763d3ae022e",
      "output_sha256": "e710baa92b6676501132b08664ffc38c5680dc6f3dd81be118a61e10b07a24be",
      "substitution_verified": true
    },
    {
      "step": "formalize.dsl_translation",
      "parameters": [
        "BOUND_RULE_VOCABULARY",
        "VERBATIM_CLAUSE",
        "TARGET_DECLARATION",
        "FLATTENED_TARGET_ATTRIBUTES_JSON"
      ],
      "template_sha256": "a8e84ebaa8474432ad91c9d3cc6ca4f7ed4ed1113ab5b890a4816a6affd7e2ac",
      "prompt_sha256": "62ad222468ee002875898714ab20771c545301d7f4e079a50c74b1ebdd68183c",
      "output_sha256": "b41de4781aa8c93248926d91fa482693c09aea89f1e11b0c11e241f4ebeb4223",
      "substitution_verified": true
    }
  ]
}

